A modern reconstruction of Carrington's observations (1853-1861)

The focus of this article is a re-count of Richard Carrington's original sunspot observations from his book drawings (Carrington,1863) by an observer from the World data Center-SILSO network, Thomas H. Teague(UK). This modern recount will enable the use of Carrington's observations in the re-computation of the entire Sunspot Number series in a way Carrington's original counts (Casas and Vaquero,2014) did not. here we present comparison studies of the new recounted series with contemporary observations, new data extracted from the Journals of the Zurich Observatory and other sources of Carrington's own observations and conclude that Carrington's group counting is very close to the modern way of counting while his method for counting individual spots lags significantly behind modern counts. We also test the quality and robustness of the new re-count with methods developed in Mathieu et al.,2019.

==> sola_keyword_list.txt <==
            *** Keyword list for the journal Solar Physics ***
 
Active Regions
                 Active Regions, Magnetic Fields
                 Active Regions, Models
                 Active Regions, Structure
                 Active Regions, Velocity Field

Center-Limb Observations

Chromosphere
                  Chromosphere, Quiet
                  Chromosphere, Active
                  Chromosphere, Models

Comets

Convection Zone

Corona
                 Corona, Active
                 Corona, E
                 Corona, F
                 Corona, Models
                 Corona, Quiet
                 Corona, Radio Emission
                 Corona, Structures

Coronal Holes

Coronal Mass Ejections
                 Coronal Mass Ejections, Low Coronal Signatures
                 Coronal Mass Ejections, Initiation and Propagation     
                 Coronal Mass Ejections, Interplanetary
                 Coronal Mass Ejections, Theory
            
Coronal Seismology
                
Cosmic Rays
                Cosmic Rays, Solar
                Cosmic Rays, Galactic

Earth's atmosphere
                 Atmospheric Extinction
                 Atmospheric Seeing

Eclipse Observations

Electric Currents and Current Sheets

Energetic Particles
                  Energetic Particles, Abundances
                  Energetic Particles, Acceleration
                  Energetic Particles, Electrons
                  Energetic Particles, Helium Nuclei
                  Energetic Particles, Neutrons
                  Energetic Particles, Propagation
                  Energetic Particles, Protons

Ephemeris

Flares
                 Flares, Dynamics
                 Flares, Energetic Particles
                 Flares, Forecasting
                 Flares, Impulsive Phase
                 Flares, Microflares and Nanoflares
                 Flares, Models
                 Flares, Pre-Flare Phenomena
                 Flares, Relation to Magnetic Field
                 Flares, Spectrum
                 Flares, Waves
                 Flares, White-Light

Granulation

Heating
                 Heating, Chromospheric
                 Heating, Coronal
                 Heating, in Flares

Helicity
                 Helicity, Current
                 Helicity, Magnetic
                 Helicity, Observations
                 Helicity, Theory

Helioseismology
                 Helioseismology, Direct Modeling
                 Helioseismology, Inverse Modeling
                 Helioseismology, Observations
                 Helioseismology, Theory 

Instabilities

Instrumental Effects

Instrumentation and Data Management

Integrated Sun Observations

Interior
                  Interior, Convective Zone
                  Interior, Core
                  Interior, Radiative Zone
                  Interior, Tachocline

Jets

Magnetic Fields
                   Magnetic fields, Chromosphere
                   Magnetic fields, Corona
                   Magnetic fields, Interplanetary
                   Magnetic fields, Models
                   Magnetic fields, Photosphere

Magnetic Reconnection
                   Magnetic Reconnection, Observational Signatures
                   Magnetic Reconnection, Theory

Magnetohydrodynamics                    

Magnetosphere, Geomagnetic Disturbances

Oscillations
                   Oscillations, Solar
                   Oscillations, Stellar

Plasma Physics

Polarization
                    Polarization, Optical
                    Polarization, Radio

Prominences
                    Prominences, Active
                    Prominences, Dynamics
                    Prominences, Formation and Evolution
                    Prominences, Magnetic Field
                    Prominences, Models
                    Prominences, Quiescent

Radio Bursts
                    Radio Bursts, Association with Flares
                    Radio Bursts, Dynamic Spectrum
                    Radio Bursts, Meter-Wavelengths and Longer (m, dkm, hm, km)   
                    Radio Bursts, Microwave (mm, cm)
                    Radio Bursts, Theory
                    Radio Bursts,  Type I   
                    Radio Bursts,  Type II
                    Radio Bursts,  Type III
                    Radio Bursts,  Type IV
                    Radio Bursts,  Type V

Radio Emission
                    Radio Emission,  Active Regions      
                    Radio Emission,  Quiet
                    Radio Emission,  Theory

Radio Scintillation

Rotation

Solar Cycle
                    Solar Cycle, Models
                    Solar Cycle, Observations

Solar Diameter

Solar Irradiance

Solar Wind
                     Solar Wind, Disturbances
                     Solar Wind, Shock Waves
                     Solar Wind, Theory

Spectral Line
                     Spectral Line, Broadening
                     Spectral Line, Intensity and Diagnostics
                     Spectral Line, Theory

Spectrum
                     Spectrum, Continuum
                     Spectrum, Theory
                     Spectrum, Ultraviolet
                     Spectrum, Visible
                     Spectrum, X-Ray

Stark Effect

Sunspots
                      Sunspots, Magnetic Fields
                      Sunspots, Penumbra
                      Sunspots, Statistics
                      Sunspots, Umbra
                      Sunspots, Velocity

Supergranulation

Surges

Transition Region

Turbulence

Velocity Fields
                      Velocity Fields, Interior
                      Velocity Fields, Photosphere
                      Velocity Fields, Solar Wind

Waves
                      Waves, Acoustic
                      Waves, Alfven
                      Waves, Magnetohydrodynamic
                      Waves, Modes
                      Waves, Plasma
                      Waves, Propagation
                      Waves, Shock

X-Ray Bursts
                      X-Ray Bursts, Association with Flares
                      X-Ray Bursts, Hard
                      X-Ray Bursts,Soft
                      X-Ray Bursts, Spectrum
                      X-Ray Bursts, Theory
 
 

==> teague_complete.csv <==
,Date,Group,Sn,Spots
0,1853-11-09,1,11,1
1,1853-11-17,2,22,2
2,1853-11-21,1,14,4
3,1853-11-23,1,12,2
4,1853-11-25,2,22,2
5,1853-12-01,1,13,3
6,1853-12-02,2,23,3
7,1853-12-08,2,28,8
8,1853-12-09,2,25,5
9,1853-12-12,1,13,3
10,1853-12-14,3,35,5
11,1853-12-16,2,29,9
12,1853-12-19,1,22,12
13,1853-12-26,1,12,2
14,1853-12-28,3,34,4
15,1853-12-29,3,34,4
16,1853-12-31,3,33,3
17,1854-01-08,2,30,10
18,1854-01-13,1,27,17
19,1854-01-19,2,24,4
20,1854-01-21,1,11,1
21,1854-01-22,0,0,0
22,1854-01-23,0,0,0
23,1854-01-25,0,0,0
24,1854-01-26,0,0,0
25,1854-01-28,0,0,0
26,1854-02-02,2,25,5
27,1854-02-04,3,39,9
28,1854-02-10,2,28,8
29,1854-02-12,3,45,15
30,1854-02-13,2,27,7
31,1854-02-14,1,23,13
32,1854-02-16,1,17,7
33,1854-02-18,1,21,11
34,1854-02-21,1,12,2
35,1854-02-23,0,0,0
36,1854-02-25,0,0,0
37,1854-02-26,0,0,0
38,1854-02-27,0,0,0
39,1854-02-28,0,0,0
40,1854-03-01,1,12,2
41,1854-03-04,0,0,0
42,1854-03-05,0,0,0
43,1854-03-06,0,0,0
44,1854-03-09,1,12,2
45,1854-03-11,2,47,27
46,1854-03-12,2,41,21
47,1854-03-13,2,36,16
48,1854-03-17,2,26,6
49,1854-03-21,2,24,4
50,1854-03-22,1,11,1
51,1854-03-26,2,23,3
52,1854-03-27,2,22,2
53,1854-03-28,0,0,0
54,1854-03-31,1,11,1
55,1854-04-01,1,12,2
56,1854-04-02,1,12,2
57,1854-04-05,2,23,3
58,1854-04-06,3,34,4
59,1854-04-08,4,50,10
60,1854-04-21,2,22,2
61,1854-04-24,2,22,2
62,1854-04-29,1,11,1
63,1854-05-02,2,23,3
64,1854-05-04,2,22,2
65,1854-05-09,3,40,10
66,1854-05-10,3,36,6
67,1854-05-12,2,43,23
68,1854-05-14,2,29,9
69,1854-05-16,2,24,4
70,1854-05-17,1,15,5
71,1854-05-20,1,12,2
72,1854-05-23,1,12,2
73,1854-05-24,0,0,0
74,1854-05-26,0,0,0
75,1854-05-28,1,11,1
76,1854-05-30,0,0,0
77,1854-05-31,1,18,8
78,1854-06-01,1,18,8
79,1854-06-04,3,40,10
80,1854-06-10,1,15,5
81,1854-06-13,1,11,1
82,1854-06-14,0,0,0
83,1854-06-17,1,14,4
84,1854-06-22,2,22,2
85,1854-06-23,2,22,2
86,1854-06-24,2,23,3
87,1854-06-25,2,24,4
88,1854-06-26,2,23,3
89,1854-06-27,2,23,3
90,1854-06-28,2,22,2
91,1854-06-29,2,23,3
92,1854-06-30,2,23,3
93,1854-07-02,1,11,1
94,1854-07-04,1,11,1
95,1854-07-16,0,0,0
96,1854-07-17,0,0,0
97,1854-07-18,1,13,3
98,1854-07-19,2,24,4
99,1854-07-20,1,15,5
100,1854-07-21,1,15,5
101,1854-07-22,2,37,17
102,1854-07-23,2,34,14
103,1854-07-24,1,22,12
104,1854-07-25,1,18,8
105,1854-07-27,1,12,2
106,1854-07-29,1,12,2
107,1854-07-30,1,12,2
108,1854-08-01,1,14,4
109,1854-08-02,1,14,4
110,1854-08-06,1,18,8
111,1854-08-07,1,15,5
112,1854-08-08,2,25,5
113,1854-08-10,1,11,1
114,1854-08-11,1,11,1
115,1854-08-13,1,12,2
116,1854-08-14,1,11,1
117,1854-08-16,1,11,1
118,1854-08-18,1,11,1
119,1854-08-19,1,11,1
120,1854-08-20,1,11,1
121,1854-08-22,0,0,0
122,1854-08-24,0,0,0
123,1854-08-25,1,11,1
124,1854-08-26,1,11,1
125,1854-08-27,2,24,4
126,1854-08-28,2,26,6
127,1854-08-29,2,22,2
128,1854-08-30,1,11,1
129,1854-08-31,1,11,1
130,1854-09-01,2,22,2
131,1854-09-04,2,22,2
132,1854-09-06,1,19,9
133,1854-09-07,1,24,14
134,1854-09-08,2,34,14
135,1854-09-10,2,41,21
136,1854-09-11,3,54,24
137,1854-09-12,3,48,18
138,1854-09-15,2,30,10
139,1854-09-21,0,0,0
140,1854-09-22,0,0,0
141,1854-09-25,1,11,1
142,1854-09-26,2,22,2
143,1854-09-27,1,11,1
144,1854-09-28,2,22,2
145,1854-09-29,2,23,3
146,1854-09-30,2,23,3
147,1854-10-01,2,26,6
148,1854-10-02,2,29,9
149,1854-10-19,0,0,0
150,1854-10-20,0,0,0
151,1854-10-21,0,0,0
152,1854-10-22,0,0,0
153,1854-10-24,1,11,1
154,1854-10-25,0,0,0
155,1854-10-31,1,11,1
156,1854-11-01,1,13,3
157,1854-11-03,1,13,3
158,1854-11-06,1,12,2
159,1854-11-09,1,11,1
160,1854-11-11,1,15,5
161,1854-11-15,1,30,20
162,1854-11-22,1,16,6
163,1854-11-23,3,46,16
164,1854-11-27,2,43,23
165,1854-11-29,2,33,13
166,1854-11-30,2,29,9
167,1854-12-04,0,0,0
168,1854-12-06,0,0,0
169,1854-12-12,2,27,7
170,1854-12-16,2,26,6
171,1854-12-27,0,0,0
172,1854-12-28,0,0,0
173,1855-01-03,0,0,0
174,1855-01-05,0,0,0
175,1855-01-10,2,25,5
176,1855-01-11,2,23,3
177,1855-01-13,1,17,7
178,1855-01-14,2,36,16
179,1855-01-17,1,35,25
180,1855-01-18,2,44,24
181,1855-01-21,2,39,19
182,1855-01-23,2,22,2
183,1855-01-27,0,0,0
184,1855-01-29,0,0,0
185,1855-01-30,0,0,0
186,1855-02-10,1,18,8
187,1855-02-12,1,17,7
188,1855-02-14,1,16,6
189,1855-02-15,1,13,3
190,1855-02-16,1,13,3
191,1855-02-17,1,11,1
192,1855-02-20,0,0,0
193,1855-02-21,0,0,0
194,1855-02-24,1,11,1
195,1855-03-01,1,17,7
196,1855-03-03,1,34,24
197,1855-03-04,2,32,12
198,1855-03-05,2,28,8
199,1855-03-06,3,42,12
200,1855-03-07,3,38,8
201,1855-03-12,1,12,2
202,1855-03-13,1,11,1
203,1855-03-16,1,11,1
204,1855-03-19,0,0,0
205,1855-03-20,0,0,0
206,1855-03-26,1,11,1
207,1855-03-27,1,12,2
208,1855-03-29,0,0,0
209,1855-03-30,1,16,6
210,1855-03-31,0,0,0
211,1855-04-02,2,22,2
212,1855-04-04,0,0,0
213,1855-04-05,1,11,1
214,1855-04-08,0,0,0
215,1855-04-10,0,0,0
216,1855-04-11,0,0,0
217,1855-04-12,0,0,0
218,1855-04-14,0,0,0
219,1855-04-15,0,0,0
220,1855-04-16,0,0,0
221,1855-04-17,0,0,0
222,1855-04-18,0,0,0
223,1855-04-19,1,11,1
224,1855-04-20,1,11,1
225,1855-04-21,0,0,0
226,1855-04-22,0,0,0
227,1855-04-23,0,0,0
228,1855-04-24,0,0,0
229,1855-04-26,1,11,1
230,1855-04-27,1,13,3
231,1855-04-28,1,14,4
232,1855-04-30,0,0,0
233,1855-05-02,2,29,9
234,1855-05-03,3,43,13
235,1855-05-05,2,31,11
236,1855-05-08,0,0,0
237,1855-05-09,0,0,0
238,1855-05-12,0,0,0
239,1855-05-20,1,11,1
240,1855-05-24,0,0,0
241,1855-05-25,0,0,0
242,1855-05-26,0,0,0
243,1855-05-27,0,0,0
244,1855-05-29,0,0,0
245,1855-05-30,0,0,0
246,1855-06-02,0,0,0
247,1855-06-04,0,0,0
248,1855-06-05,0,0,0
249,1855-06-06,0,0,0
250,1855-06-07,0,0,0
251,1855-06-09,1,13,3
252,1855-06-10,1,15,5
253,1855-06-11,1,18,8
254,1855-06-14,1,15,5
255,1855-06-16,1,13,3
256,1855-06-17,0,0,0
257,1855-06-18,0,0,0
258,1855-06-19,0,0,0
259,1855-06-20,0,0,0
260,1855-06-21,0,0,0
261,1855-06-22,0,0,0
262,1855-06-24,0,0,0
263,1855-06-25,0,0,0
264,1855-06-26,0,0,0
265,1855-06-27,0,0,0
266,1855-06-28,0,0,0
267,1855-06-29,0,0,0
268,1855-06-30,0,0,0
269,1855-07-01,0,0,0
270,1855-07-02,0,0,0
271,1855-07-03,0,0,0
272,1855-07-04,0,0,0
273,1855-07-05,0,0,0
274,1855-07-06,0,0,0
275,1855-07-07,0,0,0
276,1855-07-08,0,0,0
277,1855-07-10,0,0,0
278,1855-07-12,0,0,0
279,1855-07-13,0,0,0
280,1855-07-14,0,0,0
281,1855-07-15,0,0,0
282,1855-07-16,0,0,0
283,1855-07-18,0,0,0
284,1855-07-20,0,0,0
285,1855-07-21,0,0,0
286,1855-07-23,0,0,0
287,1855-07-24,1,12,2
288,1855-07-25,0,0,0
289,1855-07-27,0,0,0
290,1855-07-29,0,0,0
291,1855-07-30,0,0,0
292,1855-08-01,0,0,0
293,1855-08-02,0,0,0
294,1855-08-03,0,0,0
295,1855-08-04,1,16,6
296,1855-08-05,1,19,9
297,1855-08-06,1,23,13
298,1855-08-07,1,18,8
299,1855-08-08,1,13,3
300,1855-08-09,1,11,1
301,1855-08-10,0,0,0
302,1855-08-11,0,0,0
303,1855-08-12,0,0,0
304,1855-08-13,1,11,1
305,1855-08-15,0,0,0
306,1855-08-16,0,0,0
307,1855-08-17,0,0,0
308,1855-08-18,0,0,0
309,1855-08-19,0,0,0
310,1855-08-21,0,0,0
311,1855-08-22,0,0,0
312,1855-08-23,0,0,0
313,1855-08-24,0,0,0
314,1855-08-25,0,0,0
315,1855-08-26,0,0,0
316,1855-08-27,0,0,0
317,1855-08-28,0,0,0
318,1855-08-29,0,0,0
319,1855-08-30,0,0,0
320,1855-08-31,0,0,0
321,1855-09-01,0,0,0
322,1855-09-03,0,0,0
323,1855-09-04,0,0,0
324,1855-09-05,0,0,0
325,1855-09-06,0,0,0
326,1855-09-09,0,0,0
327,1855-09-11,0,0,0
328,1855-09-12,0,0,0
329,1855-09-13,0,0,0
330,1855-09-16,0,0,0
331,1855-09-19,1,11,1
332,1855-09-20,0,0,0
333,1855-09-21,0,0,0
334,1855-09-23,0,0,0
335,1855-09-24,0,0,0
336,1855-09-25,0,0,0
337,1855-09-26,0,0,0
338,1855-10-01,0,0,0
339,1855-10-02,1,14,4
340,1855-10-04,2,26,6
341,1855-10-08,0,0,0
342,1855-10-09,0,0,0
343,1855-10-10,0,0,0
344,1855-10-13,1,12,2
345,1855-10-14,0,0,0
346,1855-10-15,0,0,0
347,1855-10-16,0,0,0
348,1855-10-17,1,13,3
349,1855-10-18,1,12,2
350,1855-10-20,2,26,6
351,1855-10-24,1,11,1
352,1855-10-27,1,11,1
353,1855-10-28,1,11,1
354,1855-11-01,0,0,0
355,1855-11-04,0,0,0
356,1855-11-05,0,0,0
357,1855-11-06,0,0,0
358,1855-11-09,0,0,0
359,1855-11-14,0,0,0
360,1855-11-15,0,0,0
361,1855-11-16,0,0,0
362,1855-11-22,0,0,0
363,1855-11-23,0,0,0
364,1855-11-26,0,0,0
365,1855-11-27,0,0,0
366,1855-11-30,1,20,10
367,1855-12-02,1,29,19
368,1855-12-03,1,18,8
369,1855-12-05,0,0,0
370,1855-12-06,0,0,0
371,1855-12-07,0,0,0
372,1855-12-08,0,0,0
373,1855-12-11,0,0,0
374,1855-12-12,0,0,0
375,1855-12-13,0,0,0
376,1855-12-16,0,0,0
377,1855-12-18,0,0,0
378,1855-12-19,0,0,0
379,1855-12-20,2,26,6
380,1855-12-21,0,0,0
381,1855-12-22,0,0,0
382,1855-12-24,0,0,0
383,1855-12-25,0,0,0
384,1855-12-27,0,0,0
385,1855-12-28,0,0,0
386,1855-12-29,0,0,0
387,1855-12-30,0,0,0
388,1855-12-31,0,0,0
389,1856-01-06,0,0,0
390,1856-01-07,0,0,0
391,1856-01-10,0,0,0
392,1856-01-12,0,0,0
393,1856-01-13,0,0,0
394,1856-01-14,0,0,0
395,1856-01-15,0,0,0
396,1856-01-23,0,0,0
397,1856-01-25,0,0,0
398,1856-01-27,0,0,0
399,1856-01-28,0,0,0
400,1856-01-29,0,0,0
401,1856-02-03,0,0,0
402,1856-02-05,0,0,0
403,1856-02-09,1,14,4
404,1856-02-14,0,0,0
405,1856-02-16,0,0,0
406,1856-02-23,1,12,2
407,1856-03-05,0,0,0
408,1856-03-08,0,0,0
409,1856-03-10,0,0,0
410,1856-03-12,0,0,0
411,1856-03-13,0,0,0
412,1856-03-16,0,0,0
413,1856-03-19,0,0,0
414,1856-03-20,0,0,0
415,1856-03-22,0,0,0
416,1856-03-23,0,0,0
417,1856-03-24,0,0,0
418,1856-03-27,0,0,0
419,1856-03-28,0,0,0
420,1856-03-29,0,0,0
421,1856-03-30,0,0,0
422,1856-03-31,0,0,0
423,1856-04-01,0,0,0
424,1856-04-02,0,0,0
425,1856-04-04,0,0,0
426,1856-04-05,0,0,0
427,1856-04-07,0,0,0
428,1856-04-10,1,12,2
429,1856-04-16,1,14,4
430,1856-04-17,1,11,1
431,1856-04-18,1,11,1
432,1856-04-19,2,24,4
433,1856-04-20,2,25,5
434,1856-04-21,1,13,3
435,1856-04-23,0,0,0
436,1856-04-24,0,0,0
437,1856-04-25,0,0,0
438,1856-04-26,0,0,0
439,1856-04-28,0,0,0
440,1856-04-30,0,0,0
441,1856-05-02,0,0,0
442,1856-05-03,0,0,0
443,1856-05-04,0,0,0
444,1856-05-05,0,0,0
445,1856-05-10,0,0,0
446,1856-05-11,0,0,0
447,1856-05-13,0,0,0
448,1856-05-14,0,0,0
449,1856-05-15,0,0,0
450,1856-05-16,0,0,0
451,1856-05-17,0,0,0
452,1856-05-18,0,0,0
453,1856-05-19,0,0,0
454,1856-05-20,0,0,0
455,1856-05-21,0,0,0
456,1856-05-25,0,0,0
457,1856-05-26,0,0,0
458,1856-05-27,0,0,0
459,1856-05-28,1,11,1
460,1856-05-29,0,0,0
461,1856-05-30,0,0,0
462,1856-06-01,0,0,0
463,1856-06-02,1,12,2
464,1856-06-03,2,27,7
465,1856-06-04,2,24,4
466,1856-06-06,2,26,6
467,1856-06-09,1,13,3
468,1856-06-10,2,24,4
469,1856-06-11,0,0,0
470,1856-06-15,0,0,0
471,1856-06-16,0,0,0
472,1856-06-20,0,0,0
473,1856-06-21,0,0,0
474,1856-06-24,0,0,0
475,1856-06-25,0,0,0
476,1856-06-26,0,0,0
477,1856-06-27,0,0,0
478,1856-06-28,0,0,0
479,1856-06-29,0,0,0
480,1856-06-30,0,0,0
481,1856-07-01,0,0,0
482,1856-07-02,0,0,0
483,1856-07-03,0,0,0
484,1856-07-04,0,0,0
485,1856-07-05,0,0,0
486,1856-07-06,0,0,0
487,1856-07-09,0,0,0
488,1856-07-10,0,0,0
489,1856-07-15,0,0,0
490,1856-07-16,0,0,0
491,1856-07-17,0,0,0
492,1856-07-19,0,0,0
493,1856-07-21,0,0,0
494,1856-07-22,1,11,1
495,1856-07-23,1,11,1
496,1856-07-24,1,12,2
497,1856-07-25,1,15,5
498,1856-07-26,1,13,3
499,1856-07-28,1,14,4
500,1856-07-29,1,15,5
501,1856-07-30,1,14,4
502,1856-07-31,1,13,3
503,1856-08-01,0,0,0
504,1856-08-02,0,0,0
505,1856-08-03,1,11,1
506,1856-08-04,0,0,0
507,1856-08-05,0,0,0
508,1856-08-06,0,0,0
509,1856-08-07,0,0,0
510,1856-08-09,0,0,0
511,1856-08-10,0,0,0
512,1856-08-11,0,0,0
513,1856-08-12,0,0,0
514,1856-08-13,0,0,0
515,1856-08-14,0,0,0
516,1856-08-15,0,0,0
517,1856-08-16,1,11,1
518,1856-08-17,1,11,1
519,1856-08-21,1,14,4
520,1856-08-22,1,13,3
521,1856-08-23,1,11,1
522,1856-08-26,1,16,6
523,1856-08-27,1,12,2
524,1856-08-28,0,0,0
525,1856-08-30,1,11,1
526,1856-08-31,1,12,2
527,1856-09-01,1,12,2
528,1856-09-02,1,14,4
529,1856-09-03,1,17,7
530,1856-09-04,1,15,5
531,1856-09-05,1,15,5
532,1856-09-06,1,14,4
533,1856-09-07,1,11,1
534,1856-09-08,0,0,0
535,1856-09-11,1,13,3
536,1856-09-13,1,14,4
537,1856-09-14,1,15,5
538,1856-09-15,0,0,0
539,1856-09-16,0,0,0
540,1856-09-18,1,11,1
541,1856-09-19,1,14,4
542,1856-09-20,0,0,0
543,1856-09-21,0,0,0
544,1856-09-23,0,0,0
545,1856-09-25,0,0,0
546,1856-09-26,0,0,0
547,1856-09-29,0,0,0
548,1856-09-30,0,0,0
549,1856-10-01,0,0,0
550,1856-10-02,0,0,0
551,1856-10-07,0,0,0
552,1856-10-20,0,0,0
553,1856-10-21,0,0,0
554,1856-10-26,0,0,0
555,1856-10-27,1,12,2
556,1856-10-29,1,11,1
557,1856-10-30,1,11,1
558,1856-11-01,1,12,2
559,1856-11-03,1,11,1
560,1856-11-04,1,11,1
561,1856-11-05,0,0,0
562,1856-11-06,0,0,0
563,1856-11-09,0,0,0
564,1856-11-10,0,0,0
565,1856-11-11,0,0,0
566,1856-11-12,0,0,0
567,1856-11-13,0,0,0
568,1856-11-14,0,0,0
569,1856-11-15,1,13,3
570,1856-11-16,1,18,8
571,1856-11-18,1,14,4
572,1856-11-19,1,11,1
573,1856-11-23,0,0,0
574,1856-11-24,1,13,3
575,1856-11-25,1,12,2
576,1856-11-26,1,11,1
577,1856-11-27,2,22,2
578,1856-11-29,1,11,1
579,1856-11-30,1,11,1
580,1856-12-01,1,12,2
581,1856-12-02,0,0,0
582,1856-12-04,0,0,0
583,1856-12-07,0,0,0
584,1856-12-11,0,0,0
585,1856-12-12,0,0,0
586,1856-12-14,0,0,0
587,1856-12-15,0,0,0
588,1856-12-16,0,0,0
589,1856-12-19,1,14,4
590,1856-12-23,1,14,4
591,1856-12-24,1,26,16
592,1856-12-26,1,17,7
593,1856-12-27,1,14,4
594,1856-12-28,1,11,1
595,1856-12-29,0,0,0
596,1857-01-01,1,15,5
597,1857-01-02,1,18,8
598,1857-01-03,1,14,4
599,1857-01-05,1,11,1
600,1857-01-10,2,32,12
601,1857-01-12,2,26,6
602,1857-01-14,3,37,7
603,1857-01-16,1,12,2
604,1857-01-17,1,15,5
605,1857-01-19,1,12,2
606,1857-01-21,1,12,2
607,1857-01-22,1,11,1
608,1857-01-24,1,11,1
609,1857-01-28,1,11,1
610,1857-01-29,1,11,1
611,1857-01-30,0,0,0
612,1857-01-31,0,0,0
613,1857-02-01,0,0,0
614,1857-02-04,1,13,3
615,1857-02-06,1,13,3
616,1857-02-09,1,13,3
617,1857-02-11,1,13,3
618,1857-02-12,2,23,3
619,1857-02-13,1,12,2
620,1857-02-15,2,23,3
621,1857-02-16,2,22,2
622,1857-02-17,1,11,1
623,1857-02-18,0,0,0
624,1857-02-20,0,0,0
625,1857-02-22,0,0,0
626,1857-02-23,0,0,0
627,1857-02-24,0,0,0
628,1857-02-25,0,0,0
629,1857-02-26,0,0,0
630,1857-02-28,0,0,0
631,1857-03-01,0,0,0
632,1857-03-03,0,0,0
633,1857-03-04,0,0,0
634,1857-03-05,1,15,5
635,1857-03-06,1,14,4
636,1857-03-07,0,0,0
637,1857-03-08,0,0,0
638,1857-03-09,0,0,0
639,1857-03-10,0,0,0
640,1857-03-11,0,0,0
641,1857-03-12,0,0,0
642,1857-03-14,0,0,0
643,1857-03-15,1,11,1
644,1857-03-16,1,11,1
645,1857-03-17,1,12,2
646,1857-03-18,1,11,1
647,1857-03-21,0,0,0
648,1857-03-22,0,0,0
649,1857-03-23,0,0,0
650,1857-03-24,0,0,0
651,1857-03-26,0,0,0
652,1857-03-27,0,0,0
653,1857-03-28,0,0,0
654,1857-03-31,1,11,1
655,1857-04-01,2,22,2
656,1857-04-06,1,14,4
657,1857-04-07,1,20,10
658,1857-04-09,1,19,9
659,1857-04-10,1,14,4
660,1857-04-12,2,30,10
661,1857-04-14,0,0,0
662,1857-04-15,0,0,0
663,1857-04-17,0,0,0
664,1857-04-18,0,0,0
665,1857-04-19,0,0,0
666,1857-04-20,0,0,0
667,1857-04-21,0,0,0
668,1857-04-24,0,0,0
669,1857-04-27,0,0,0
670,1857-04-29,1,11,1
671,1857-04-30,1,13,3
672,1857-05-02,1,15,5
673,1857-05-03,1,21,11
674,1857-05-05,1,21,11
675,1857-05-06,1,11,1
676,1857-05-07,1,19,9
677,1857-05-09,2,24,4
678,1857-05-11,2,24,4
679,1857-05-13,1,16,6
680,1857-05-14,3,54,24
681,1857-05-15,2,42,22
682,1857-05-16,4,63,23
683,1857-05-17,3,47,17
684,1857-05-18,5,71,21
685,1857-05-19,3,47,17
686,1857-05-20,3,46,16
687,1857-05-24,4,45,5
688,1857-05-26,1,11,1
689,1857-05-27,1,11,1
690,1857-05-28,1,11,1
691,1857-05-30,1,11,1
692,1857-06-01,2,24,4
693,1857-06-02,3,38,8
694,1857-06-03,3,39,9
695,1857-06-04,2,27,7
696,1857-06-05,2,26,6
697,1857-06-07,2,24,4
698,1857-06-08,1,16,6
699,1857-06-10,0,0,0
700,1857-06-11,0,0,0
701,1857-06-12,0,0,0
702,1857-06-13,0,0,0
703,1857-06-14,1,12,2
704,1857-06-15,2,23,3
705,1857-06-16,0,0,0
706,1857-06-17,0,0,0
707,1857-06-18,0,0,0
708,1857-06-19,0,0,0
709,1857-06-20,0,0,0
710,1857-06-21,0,0,0
711,1857-06-22,0,0,0
712,1857-06-23,1,11,1
713,1857-06-24,1,11,1
714,1857-06-25,1,11,1
715,1857-06-26,1,11,1
716,1857-06-27,1,11,1
717,1857-06-28,1,11,1
718,1857-06-29,2,26,6
719,1857-07-06,2,29,9
720,1857-07-07,2,24,4
721,1857-07-08,3,38,8
722,1857-07-09,2,27,7
723,1857-07-11,1,16,6
724,1857-07-12,1,13,3
725,1857-07-13,3,35,5
726,1857-07-14,2,23,3
727,1857-07-15,0,0,0
728,1857-07-16,0,0,0
729,1857-07-17,1,16,6
730,1857-07-18,1,25,15
731,1857-07-19,1,27,17
732,1857-07-20,1,27,17
733,1857-07-21,1,34,24
734,1857-07-22,1,23,13
735,1857-07-23,1,23,13
736,1857-07-24,1,21,11
737,1857-07-25,2,26,6
738,1857-07-26,2,23,3
739,1857-07-28,0,0,0
740,1857-07-29,0,0,0
741,1857-07-30,0,0,0
742,1857-07-31,0,0,0
743,1857-08-03,0,0,0
744,1857-08-04,0,0,0
745,1857-08-05,0,0,0
746,1857-08-06,0,0,0
747,1857-08-09,0,0,0
748,1857-08-10,0,0,0
749,1857-08-12,2,22,2
750,1857-08-13,2,22,2
751,1857-08-14,2,23,3
752,1857-08-16,2,22,2
753,1857-08-17,2,22,2
754,1857-08-18,2,23,3
755,1857-08-19,3,34,4
756,1857-08-20,0,0,0
757,1857-08-21,0,0,0
758,1857-08-22,1,11,1
759,1857-08-23,1,11,1
760,1857-08-24,1,11,1
761,1857-08-25,2,23,3
762,1857-08-26,3,37,7
763,1857-08-27,3,38,8
764,1857-08-28,2,23,3
765,1857-08-30,2,25,5
766,1857-08-31,2,24,4
767,1857-09-01,2,22,2
768,1857-09-02,3,34,4
769,1857-09-05,3,36,6
770,1857-09-06,3,40,10
771,1857-09-07,3,40,10
772,1857-09-10,4,61,21
773,1857-09-13,4,55,15
774,1857-09-14,4,59,19
775,1857-09-16,4,56,16
776,1857-09-17,4,50,10
777,1857-09-18,3,36,6
778,1857-09-20,3,38,8
779,1857-09-21,2,31,11
780,1857-09-23,1,16,6
781,1857-09-24,2,25,5
782,1857-09-26,2,38,18
783,1857-09-29,1,22,12
784,1857-09-30,2,27,7
785,1857-10-01,1,11,1
786,1857-10-02,2,24,4
787,1857-10-05,2,23,3
788,1857-10-06,2,23,3
789,1857-10-10,5,60,10
790,1857-10-13,4,64,24
791,1857-10-14,3,48,18
792,1857-10-16,3,44,14
793,1857-10-17,2,26,6
794,1857-10-19,3,43,13
795,1857-10-20,3,47,17
796,1857-10-23,2,26,6
797,1857-10-24,1,11,1
798,1857-10-26,2,22,2
799,1857-10-27,4,48,8
800,1857-10-28,4,53,13
801,1857-10-30,4,54,14
802,1857-11-01,3,81,51
803,1857-11-08,2,24,4
804,1857-11-09,1,12,2
805,1857-11-11,1,13,3
806,1857-11-15,3,42,12
807,1857-11-18,4,57,17
808,1857-11-19,4,51,11
809,1857-11-22,2,22,2
810,1857-11-25,1,11,1
811,1857-11-27,1,11,1
812,1857-11-28,1,11,1
813,1857-12-04,2,23,3
814,1857-12-05,2,23,3
815,1857-12-08,2,22,2
816,1857-12-11,1,11,1
817,1857-12-19,5,83,33
818,1857-12-23,3,38,8
819,1857-12-29,1,21,11
820,1857-12-31,1,15,5
821,1858-01-04,4,74,34
822,1858-01-09,3,68,38
823,1858-01-11,3,68,38
824,1858-01-12,2,76,56
825,1858-01-13,3,92,62
826,1858-01-14,2,46,26
827,1858-01-17,0,0,0
828,1858-01-18,1,17,7
829,1858-01-19,3,34,4
830,1858-01-21,1,11,1
831,1858-01-22,1,13,3
832,1858-01-23,1,16,6
833,1858-01-24,2,26,6
834,1858-01-25,2,24,4
835,1858-01-26,2,25,5
836,1858-01-27,2,30,10
837,1858-01-28,2,32,12
838,1858-01-31,4,47,7
839,1858-02-01,3,40,10
840,1858-02-05,2,52,32
841,1858-02-08,1,55,45
842,1858-02-09,2,69,49
843,1858-02-18,2,26,6
844,1858-02-19,4,50,10
845,1858-02-22,2,28,8
846,1858-02-28,4,72,32
847,1858-03-04,5,107,57
848,1858-03-06,8,141,61
849,1858-03-07,8,136,56
850,1858-03-08,5,85,35
851,1858-03-10,4,53,13
852,1858-03-11,3,38,8
853,1858-03-12,2,30,10
854,1858-03-15,2,36,16
855,1858-03-16,4,61,21
856,1858-03-19,3,65,35
857,1858-03-20,5,88,38
858,1858-03-21,5,88,38
859,1858-03-22,5,80,30
860,1858-03-23,4,69,29
861,1858-03-24,3,53,23
862,1858-03-26,3,51,21
863,1858-03-27,1,17,7
864,1858-03-28,1,11,1
865,1858-03-29,1,11,1
866,1858-04-04,2,23,3
867,1858-04-11,2,29,9
868,1858-04-12,2,30,10
869,1858-04-15,3,56,26
870,1858-04-16,4,51,11
871,1858-04-18,3,38,8
872,1858-04-19,4,54,14
873,1858-04-20,3,56,26
874,1858-04-21,3,51,21
875,1858-04-22,3,53,23
876,1858-04-24,2,39,19
877,1858-04-25,2,36,16
878,1858-04-26,2,46,26
879,1858-04-28,4,64,24
880,1858-05-03,3,69,39
881,1858-05-05,2,58,38
882,1858-05-07,2,26,6
883,1858-05-09,1,13,3
884,1858-05-10,2,24,4
885,1858-05-13,1,23,13
886,1858-05-16,2,30,10
887,1858-05-18,3,44,14
888,1858-05-19,4,48,8
889,1858-05-21,2,31,11
890,1858-05-23,2,48,28
891,1858-05-26,5,72,22
892,1858-05-29,5,76,26
893,1858-05-30,3,76,46
894,1858-05-31,4,69,29
895,1858-06-03,3,54,24
896,1858-06-04,3,68,38
897,1858-06-06,2,36,16
898,1858-06-07,2,42,22
899,1858-06-08,3,47,17
900,1858-06-09,2,29,9
901,1858-06-12,1,11,1
902,1858-06-13,1,11,1
903,1858-06-14,3,37,7
904,1858-06-15,3,39,9
905,1858-06-16,3,39,9
906,1858-06-19,3,37,7
907,1858-06-21,6,75,15
908,1858-06-22,6,72,12
909,1858-06-23,3,45,15
910,1858-06-25,4,55,15
911,1858-06-26,4,53,13
912,1858-06-27,4,63,23
913,1858-06-29,6,94,34
914,1858-06-30,5,82,32
915,1858-07-01,5,86,36
916,1858-07-02,5,97,47
917,1858-07-04,6,121,61
918,1858-07-06,4,81,41
919,1858-07-08,4,88,48
920,1858-07-11,4,102,62
921,1858-07-12,4,99,59
922,1858-07-14,3,70,40
923,1858-07-15,4,81,41
924,1858-07-17,3,57,27
925,1858-07-20,3,57,27
926,1858-07-25,4,58,18
927,1858-08-01,2,28,8
928,1858-08-04,2,29,9
929,1858-08-07,3,64,34
930,1858-08-08,2,49,29
931,1858-08-15,2,57,37
932,1858-08-19,6,104,44
933,1858-08-22,3,78,48
934,1858-08-23,4,79,39
935,1858-08-26,5,87,37
936,1858-09-05,5,91,41
937,1858-09-08,6,88,28
938,1858-09-12,6,91,31
939,1858-09-15,6,80,20
940,1858-09-24,3,64,34
941,1858-09-26,3,38,8
942,1858-10-01,5,110,60
943,1858-10-03,5,115,65
944,1858-10-10,4,112,72
945,1858-10-17,4,76,36
946,1858-10-21,5,89,39
947,1858-10-29,5,76,26
948,1858-10-31,4,79,39
949,1858-11-07,4,76,36
950,1858-11-11,5,87,37
951,1858-11-12,4,70,30
952,1858-11-21,4,48,8
953,1858-11-28,5,93,43
954,1858-12-05,5,112,62
955,1858-12-19,4,64,24
956,1858-12-22,4,74,34
957,1858-12-26,3,60,30
958,1858-12-27,5,90,40
959,1859-01-02,7,164,94
960,1859-01-09,5,119,69
961,1859-01-14,5,121,71
962,1859-01-16,7,126,56
963,1859-01-20,6,89,29
964,1859-02-03,7,92,22
965,1859-02-24,6,88,28
966,1859-03-03,4,57,17
967,1859-03-06,5,64,14
968,1859-03-08,4,51,11
969,1859-03-09,6,82,22
970,1859-03-10,6,88,28
971,1859-03-11,5,66,16
972,1859-03-18,6,111,51
973,1859-03-19,6,118,58
974,1859-03-20,7,139,69
975,1859-03-22,5,85,35
976,1859-03-31,6,100,40
977,1859-04-01,7,98,28
978,1859-04-03,4,56,16
979,1859-04-07,3,43,13
980,1859-04-21,4,62,22
981,1859-05-05,6,95,35
982,1859-05-08,8,114,34
983,1859-05-12,7,133,63
984,1859-05-22,3,46,16
985,1859-05-26,6,89,29
986,1859-06-05,7,96,26
987,1859-06-09,7,88,18
988,1859-06-12,9,109,19
989,1859-06-16,6,75,15
990,1859-06-23,7,80,10
991,1859-06-26,6,76,16
992,1859-07-03,6,72,12
993,1859-07-07,4,64,24
994,1859-07-08,5,82,32
995,1859-07-10,7,101,31
996,1859-07-17,9,131,41
997,1859-07-21,6,93,33
998,1859-07-24,7,121,51
999,1859-07-28,7,132,62
1000,1859-07-31,6,118,58
1001,1859-08-04,6,102,42
1002,1859-08-11,4,60,20
1003,1859-08-14,7,83,13
1004,1859-08-18,7,114,44
1005,1859-08-21,10,155,55
1006,1859-08-25,8,107,27
1007,1859-08-28,5,75,25
1008,1859-09-01,6,119,59
1009,1859-09-11,8,129,49
1010,1859-09-15,6,96,36
1011,1859-09-18,8,108,28
1012,1859-09-29,8,111,31
1013,1859-10-06,9,154,64
1014,1859-10-09,9,134,44
1015,1859-10-20,8,116,36
1016,1859-11-03,8,125,45
1017,1859-11-10,9,113,23
1018,1859-11-13,10,123,23
1019,1859-11-17,7,89,19
1020,1859-11-20,9,129,39
1021,1859-11-24,8,134,54
1022,1859-11-27,5,62,12
1023,1859-12-11,6,97,37
1024,1859-12-15,7,93,23
1025,1859-12-18,7,89,19
1026,1859-12-22,5,77,27
1027,1859-12-27,5,77,27
1028,1860-01-02,8,123,43
1029,1860-01-07,6,87,27
1030,1860-01-11,5,74,24
1031,1860-01-16,5,69,19
1032,1860-01-17,6,84,24
1033,1860-01-19,6,106,46
1034,1860-01-22,5,72,22
1035,1860-01-23,8,123,43
1036,1860-01-24,7,120,50
1037,1860-01-28,6,99,39
1038,1860-01-30,7,128,58
1039,1860-02-01,7,145,75
1040,1860-02-02,8,153,73
1041,1860-02-06,8,168,88
1042,1860-02-09,6,131,71
1043,1860-02-12,4,109,69
1044,1860-02-13,5,136,86
1045,1860-02-15,6,89,29
1046,1860-02-17,4,85,45
1047,1860-02-20,5,80,30
1048,1860-02-22,4,55,15
1049,1860-02-23,3,56,26
1050,1860-02-24,4,66,26
1051,1860-02-27,6,110,50
1052,1860-02-29,5,100,50
1053,1860-03-01,7,99,29
1054,1860-03-02,6,107,47
1055,1860-03-05,7,108,38
1056,1860-03-06,8,117,37
1057,1860-03-08,11,160,50
1058,1860-03-10,8,139,59
1059,1860-03-13,7,108,38
1060,1860-03-15,7,93,23
1061,1860-03-18,6,73,13
1062,1860-03-22,5,59,9
1063,1860-03-24,7,94,24
1064,1860-03-25,9,120,30
1065,1860-03-26,9,124,34
1066,1860-03-29,7,103,33
1067,1860-04-01,6,93,33
1068,1860-04-03,5,71,21
1069,1860-04-04,7,87,17
1070,1860-04-06,4,48,8
1071,1860-04-07,5,64,14
1072,1860-04-09,6,92,32
1073,1860-04-10,6,89,29
1074,1860-04-15,6,83,23
1075,1860-04-16,7,92,22
1076,1860-04-17,5,75,25
1077,1860-04-18,6,91,31
1078,1860-04-21,6,82,22
1079,1860-04-22,3,37,7
1080,1860-04-25,5,72,22
1081,1860-04-28,2,44,24
1082,1860-04-29,4,60,20
1083,1860-04-30,4,62,22
1084,1860-05-01,6,85,25
1085,1860-05-02,6,116,56
1086,1860-05-03,7,112,42
1087,1860-05-04,6,109,49
1088,1860-05-05,9,149,59
1089,1860-05-06,8,124,44
1090,1860-05-07,8,132,52
1091,1860-05-09,8,131,51
1092,1860-05-13,4,110,70
1093,1860-05-15,7,96,26
1094,1860-05-20,6,85,25
1095,1860-05-21,8,103,23
1096,1860-05-22,4,122,82
1097,1860-05-23,10,152,52
1098,1860-05-24,9,136,46
1099,1860-05-27,7,118,48
1100,1860-05-30,6,84,24
1101,1860-06-05,6,124,64
1102,1860-06-06,6,103,43
1103,1860-06-08,5,85,35
1104,1860-06-10,5,66,16
1105,1860-06-11,6,76,16
1106,1860-06-14,8,105,25
1107,1860-06-18,6,84,24
1108,1860-06-22,2,119,99
1109,1860-06-25,6,157,97
1110,1860-06-26,9,155,65
1111,1860-07-01,10,182,82
1112,1860-07-03,8,150,70
1113,1860-07-04,9,161,71
1114,1860-07-06,9,154,64
1115,1860-07-08,6,95,35
1116,1860-07-09,7,107,37
1117,1860-07-11,7,87,17
1118,1860-07-12,3,44,14
1119,1860-07-13,4,52,12
1120,1860-07-17,5,70,20
1121,1860-07-18,7,100,30
1122,1860-07-19,7,106,36
1123,1860-07-20,7,97,27
1124,1860-07-22,12,156,36
1125,1860-07-24,12,153,33
1126,1860-07-25,11,149,39
1127,1860-07-30,10,182,82
1128,1860-08-01,7,122,52
1129,1860-08-04,6,112,52
1130,1860-08-05,5,92,42
1131,1860-08-07,9,126,36
1132,1860-08-09,9,138,48
1133,1860-08-10,8,133,53
1134,1860-08-11,9,147,57
1135,1860-08-14,7,106,36
1136,1860-08-17,8,99,19
1137,1860-08-20,5,64,14
1138,1860-08-21,5,67,17
1139,1860-08-26,8,119,39
1140,1860-08-27,7,94,24
1141,1860-08-28,6,82,22
1142,1860-08-29,6,82,22
1143,1860-08-30,6,82,22
1144,1860-08-31,7,94,24
1145,1860-09-01,7,93,23
1146,1860-09-02,8,109,29
1147,1860-09-03,8,122,42
1148,1860-09-04,6,88,28
1149,1860-09-05,9,116,26
1150,1860-09-07,9,121,31
1151,1860-09-11,5,64,14
1152,1860-09-12,5,63,13
1153,1860-09-13,5,64,14
1154,1860-09-14,7,94,24
1155,1860-09-15,8,114,34
1156,1860-09-21,9,110,20
1157,1860-09-24,6,75,15
1158,1860-09-30,8,101,21
1159,1860-10-02,7,96,26
1160,1860-10-03,7,95,25
1161,1860-10-04,8,117,37
1162,1860-10-06,8,128,48
1163,1860-10-08,6,100,40
1164,1860-10-09,5,87,37
1165,1860-10-12,6,100,40
1166,1860-10-14,6,135,75
1167,1860-10-16,6,112,52
1168,1860-10-17,4,91,51
1169,1860-10-19,6,120,60
1170,1860-10-20,4,91,51
1171,1860-10-22,4,78,38
1172,1860-10-24,7,87,17
1173,1860-10-28,5,83,33
1174,1860-10-29,5,90,40
1175,1860-10-30,6,98,38
1176,1860-11-01,7,112,42
1177,1860-11-02,5,95,45
1178,1860-11-03,6,114,54
1179,1860-11-04,6,94,34
1180,1860-11-05,9,143,53
1181,1860-11-09,8,146,66
1182,1860-11-11,7,114,44
1183,1860-11-15,6,99,39
1184,1860-11-16,6,100,40
1185,1860-11-18,6,102,42
1186,1860-11-19,5,93,43
1187,1860-11-22,6,99,39
1188,1860-11-27,10,162,62
1189,1860-11-28,8,130,50
1190,1860-12-01,9,156,66
1191,1860-12-02,12,192,72
1192,1860-12-09,9,181,91
1193,1860-12-10,9,137,47
1194,1860-12-15,6,105,45
1195,1860-12-17,6,82,22
1196,1860-12-18,6,74,14
1197,1860-12-19,9,121,31
1198,1860-12-20,7,116,46
1199,1860-12-24,8,124,44
1200,1860-12-26,8,117,37
1201,1861-01-02,7,115,45
1202,1861-01-03,7,85,15
1203,1861-01-04,8,114,34
1204,1861-01-06,5,89,39
1205,1861-01-07,6,97,37
1206,1861-01-08,4,76,36
1207,1861-01-09,5,101,51
1208,1861-01-16,4,70,30
1209,1861-01-26,5,105,55
1210,1861-01-27,5,104,54
1211,1861-01-28,5,95,45
1212,1861-01-29,5,92,42
1213,1861-01-31,5,64,14
1214,1861-02-02,2,23,3
1215,1861-02-04,1,14,4
1216,1861-02-07,4,67,27
1217,1861-02-10,5,91,41
1218,1861-02-12,6,110,50
1219,1861-02-17,8,150,70
1220,1861-02-26,4,88,48
1221,1861-02-27,4,92,52
1222,1861-02-28,8,138,58
1223,1861-03-03,6,152,92
1224,1861-03-04,5,125,75
1225,1861-03-07,4,108,68
1226,1861-03-09,5,82,32
1227,1861-03-10,7,122,52
1228,1861-03-11,7,118,48
1229,1861-03-12,6,89,29
1230,1861-03-13,6,99,39
1231,1861-03-14,7,120,50
1232,1861-03-15,7,116,46
1233,1861-03-18,6,87,27
1234,1861-03-21,7,116,46
1235,1861-03-22,8,121,41
1236,1861-03-23,5,87,37
1237,1861-03-24,5,83,33


==> teague_cv_dates_check.csv <==
,Date_teague,nunique,count,Check
0,1853-11-09,1,1,Match
1,1853-11-17,2,2,Match
2,1853-11-21,1,1,Match
3,1853-11-23,1,1,Match
4,1853-11-25,2,2,Match
5,1853-12-01,1,1,Match
6,1853-12-02,2,2,Match
7,1853-12-08,2,2,Match
8,1853-12-09,2,2,Match
9,1853-12-12,1,1,Match
10,1853-12-14,3,3,Match
11,1853-12-16,2,2,Match
12,1853-12-19,1,1,Match
13,1853-12-26,1,1,Match
14,1853-12-28,3,3,Match
15,1853-12-29,3,3,Match
16,1853-12-31,3,3,Match
17,1854-01-08,2,2,Match
18,1854-01-13,1,1,Match
19,1854-01-19,2,2,Match
20,1854-01-21,1,1,Match
21,1854-01-22,0,0,Match
22,1854-01-23,0,0,Match
23,1854-01-25,0,0,Match
24,1854-01-26,0,0,Match
25,1854-01-28,0,0,Match
26,1854-02-02,2,2,Match
27,1854-02-04,3,3,Match
28,1854-02-10,2,2,Match
29,1854-02-12,3,3,Match
30,1854-02-13,2,2,Match
31,1854-02-14,1,1,Match
32,1854-02-16,1,1,Match
33,1854-02-18,1,1,Match
34,1854-02-21,1,1,Match
35,1854-02-23,0,0,Match
36,1854-02-25,0,0,Match
37,1854-02-26,0,0,Match
38,1854-02-27,0,0,Match
39,1854-02-28,0,0,Match
40,1854-03-01,1,1,Match
41,1854-03-04,0,0,Match
42,1854-03-05,0,0,Match
43,1854-03-06,0,0,Match
44,1854-03-09,1,1,Match
45,1854-03-11,2,2,Match
46,1854-03-12,2,2,Match
47,1854-03-13,2,2,Match
48,1854-03-17,2,2,Match
49,1854-03-21,2,2,Match
50,1854-03-22,1,1,Match
51,1854-03-26,2,2,Match
52,1854-03-27,2,2,Match
53,1854-03-28,0,0,Match
54,1854-03-31,1,1,Match
55,1854-04-01,1,1,Match
56,1854-04-02,1,1,Match
57,1854-04-05,2,2,Match
58,1854-04-06,3,3,Match
59,1854-04-08,4,4,Match
60,1854-04-21,2,2,Match
61,1854-04-24,2,2,Match
62,1854-04-29,1,1,Match
63,1854-05-02,2,2,Match
64,1854-05-04,2,2,Match
65,1854-05-09,3,3,Match
66,1854-05-10,3,3,Match
67,1854-05-12,2,2,Match
68,1854-05-14,2,2,Match
69,1854-05-16,2,2,Match
70,1854-05-17,1,1,Match
71,1854-05-20,1,1,Match
72,1854-05-23,1,1,Match
73,1854-05-24,0,0,Match
74,1854-05-26,0,0,Match
75,1854-05-28,1,1,Match
76,1854-05-30,0,0,Match
77,1854-05-31,1,1,Match
78,1854-06-01,1,1,Match
79,1854-06-04,3,3,Match
80,1854-06-10,1,1,Match
81,1854-06-13,1,1,Match
82,1854-06-14,0,0,Match
83,1854-06-17,1,1,Match
84,1854-06-22,2,2,Match
85,1854-06-23,2,2,Match
86,1854-06-24,2,2,Match
87,1854-06-25,2,2,Match
88,1854-06-26,2,2,Match
89,1854-06-27,2,2,Match
90,1854-06-28,2,2,Match
91,1854-06-29,2,2,Match
92,1854-06-30,2,2,Match
93,1854-07-02,1,1,Match
94,1854-07-04,1,1,Match
95,1854-07-16,0,0,Match
96,1854-07-17,0,0,Match
97,1854-07-18,1,1,Match
98,1854-07-19,2,2,Match
99,1854-07-20,1,1,Match
100,1854-07-21,1,1,Match
101,1854-07-22,2,2,Match
102,1854-07-23,2,2,Match
103,1854-07-24,1,1,Match
104,1854-07-25,1,1,Match
105,1854-07-27,1,1,Match
106,1854-07-29,1,1,Match
107,1854-07-30,1,1,Match
108,1854-08-01,1,1,Match
109,1854-08-02,1,1,Match
110,1854-08-06,1,1,Match
111,1854-08-07,1,1,Match
112,1854-08-08,2,2,Match
113,1854-08-10,1,1,Match
114,1854-08-11,1,1,Match
115,1854-08-13,1,1,Match
116,1854-08-14,1,1,Match
117,1854-08-16,1,1,Match
118,1854-08-18,1,1,Match
119,1854-08-19,1,1,Match
120,1854-08-20,1,1,Match
121,1854-08-22,0,0,Match
122,1854-08-24,0,0,Match
123,1854-08-25,1,1,Match
124,1854-08-26,1,1,Match
125,1854-08-27,2,2,Match
126,1854-08-28,2,2,Match
127,1854-08-29,2,2,Match
128,1854-08-30,1,1,Match
129,1854-08-31,1,1,Match
130,1854-09-01,2,2,Match
131,1854-09-04,2,2,Match
132,1854-09-06,1,1,Match
133,1854-09-07,1,1,Match
134,1854-09-08,2,2,Match
135,1854-09-10,2,2,Match
136,1854-09-11,3,3,Match
137,1854-09-12,3,3,Match
138,1854-09-15,2,2,Match
139,1854-09-21,0,0,Match
140,1854-09-22,0,0,Match
141,1854-09-25,1,1,Match
142,1854-09-26,2,2,Match
143,1854-09-27,1,1,Match
144,1854-09-28,2,2,Match
145,1854-09-29,2,2,Match
146,1854-09-30,2,2,Match
147,1854-10-01,2,2,Match
148,1854-10-02,2,2,Match
149,1854-10-19,0,0,Match
150,1854-10-20,0,0,Match
151,1854-10-21,0,0,Match
152,1854-10-22,0,0,Match
153,1854-10-24,1,1,Match
154,1854-10-25,0,0,Match
155,1854-10-31,1,1,Match
156,1854-11-01,1,1,Match
157,1854-11-03,1,1,Match
158,1854-11-06,1,1,Match
159,1854-11-09,1,1,Match
160,1854-11-11,1,1,Match
161,1854-11-15,1,1,Match
162,1854-11-22,1,1,Match
163,1854-11-23,3,3,Match
164,1854-11-27,2,2,Match
165,1854-11-29,2,2,Match
166,1854-11-30,2,2,Match
167,1854-12-04,0,0,Match
168,1854-12-06,0,0,Match
169,1854-12-12,2,2,Match
170,1854-12-16,2,2,Match
171,1854-12-27,0,0,Match
172,1854-12-28,0,0,Match
173,1855-01-03,0,0,Match
174,1855-01-05,0,0,Match
175,1855-01-10,2,2,Match
176,1855-01-11,2,2,Match
177,1855-01-13,1,1,Match
178,1855-01-14,2,2,Match
179,1855-01-17,1,1,Match
180,1855-01-18,2,2,Match
181,1855-01-21,2,2,Match
182,1855-01-23,2,2,Match
183,1855-01-27,0,0,Match
184,1855-01-29,0,0,Match
185,1855-01-30,0,0,Match
186,1855-02-10,1,1,Match
187,1855-02-12,1,1,Match
188,1855-02-14,1,1,Match
189,1855-02-15,1,1,Match
190,1855-02-16,1,1,No
191,1855-02-17,1,1,Match
192,1855-02-20,0,0,Match
193,1855-02-21,0,0,Match
194,1855-02-24,1,1,Match
195,1855-03-01,1,1,Match
196,1855-03-03,1,1,Match
197,1855-03-04,2,2,Match
198,1855-03-05,2,2,Match
199,1855-03-06,3,3,Match
200,1855-03-07,3,3,No
201,1855-03-12,1,1,Match
202,1855-03-13,1,1,Match
203,1855-03-16,1,1,Match
204,1855-03-19,0,0,Match
205,1855-03-20,0,0,Match
206,1855-03-26,1,1,Match
207,1855-03-27,1,1,Match
208,1855-03-29,0,0,Match
209,1855-03-30,1,1,Match
210,1855-03-31,0,0,Match
211,1855-04-02,2,2,Match
212,1855-04-04,0,0,Match
213,1855-04-05,1,1,Match
214,1855-04-08,0,0,Match
215,1855-04-10,0,0,Match
216,1855-04-11,0,0,Match
217,1855-04-12,0,0,Match
218,1855-04-14,0,0,Match
219,1855-04-15,0,0,Match
220,1855-04-16,0,0,Match
221,1855-04-17,0,0,Match
222,1855-04-18,0,0,Match
223,1855-04-19,1,1,Match
224,1855-04-20,1,1,Match
225,1855-04-21,0,0,Match
226,1855-04-22,0,0,Match
227,1855-04-23,0,0,Match
228,1855-04-24,0,0,Match
229,1855-04-26,1,1,Match
230,1855-04-27,1,1,Match
231,1855-04-28,1,1,Match
232,1855-04-30,0,0,Match
233,1855-05-02,2,2,Match
234,1855-05-03,3,3,Match
235,1855-05-05,2,2,Match
236,1855-05-08,0,0,Match
237,1855-05-09,0,0,Match
238,1855-05-12,0,0,Match
239,1855-05-20,1,1,Match
240,1855-05-24,0,0,Match
241,1855-05-25,0,0,Match
242,1855-05-26,0,0,Match
243,1855-05-27,0,0,Match
244,1855-05-29,0,0,Match
245,1855-05-30,0,0,Match
246,1855-06-02,0,0,Match
247,1855-06-04,0,0,Match
248,1855-06-05,0,0,Match
249,1855-06-06,0,0,Match
250,1855-06-07,0,0,Match
251,1855-06-09,1,1,Match
252,1855-06-10,1,1,Match
253,1855-06-11,1,1,Match
254,1855-06-14,1,1,Match
255,1855-06-16,1,1,Match
256,1855-06-17,0,0,Match
257,1855-06-18,0,0,Match
258,1855-06-19,0,0,Match
259,1855-06-20,0,0,Match
260,1855-06-21,0,0,Match
261,1855-06-22,0,0,Match
262,1855-06-24,0,0,Match
263,1855-06-25,0,0,Match
264,1855-06-26,0,0,Match
265,1855-06-27,0,0,Match
266,1855-06-28,0,0,Match
267,1855-06-29,0,0,Match
268,1855-06-30,0,0,Match
269,1855-07-01,0,0,Match
270,1855-07-02,0,0,Match
271,1855-07-03,0,0,Match
272,1855-07-04,0,0,Match
273,1855-07-05,0,0,Match
274,1855-07-06,0,0,Match
275,1855-07-07,0,0,Match
276,1855-07-08,0,0,Match
277,1855-07-10,0,0,Match
278,1855-07-12,0,0,Match
279,1855-07-13,0,0,Match
280,1855-07-14,0,0,Match
281,1855-07-15,0,0,Match
282,1855-07-16,0,0,Match
283,1855-07-18,0,0,Match
284,1855-07-20,0,0,Match
285,1855-07-21,0,0,Match
286,1855-07-23,0,0,Match
287,1855-07-24,1,1,Match
288,1855-07-25,0,0,Match
289,1855-07-27,0,0,Match
290,1855-07-29,0,0,Match
291,1855-07-30,0,0,Match
292,1855-08-01,0,0,Match
293,1855-08-02,0,0,Match
294,1855-08-03,0,0,Match
295,1855-08-04,1,1,Match
296,1855-08-05,1,1,Match
297,1855-08-06,1,1,Match
298,1855-08-07,1,1,Match
299,1855-08-08,1,1,Match
300,1855-08-09,1,1,Match
301,1855-08-10,0,0,Match
302,1855-08-11,0,0,Match
303,1855-08-12,0,0,Match
304,1855-08-13,1,1,Match
305,1855-08-15,0,0,Match
306,1855-08-16,0,0,Match
307,1855-08-17,0,0,Match
308,1855-08-18,0,0,Match
309,1855-08-19,0,0,Match
310,1855-08-21,0,0,Match
311,1855-08-22,0,0,Match
312,1855-08-23,0,0,Match
313,1855-08-24,0,0,Match
314,1855-08-25,0,0,Match
315,1855-08-26,0,0,Match
316,1855-08-27,0,0,Match
317,1855-08-28,0,0,Match
318,1855-08-29,0,0,Match
319,1855-08-30,0,0,Match
320,1855-08-31,0,0,Match
321,1855-09-01,0,0,Match
322,1855-09-03,0,0,Match
323,1855-09-04,0,0,Match
324,1855-09-05,0,0,Match
325,1855-09-06,0,0,Match
326,1855-09-09,0,0,Match
327,1855-09-11,0,0,Match
328,1855-09-12,0,0,Match
329,1855-09-13,0,0,Match
330,1855-09-16,0,0,Match
331,1855-09-19,1,1,Match
332,1855-09-20,0,0,Match
333,1855-09-21,0,0,Match
334,1855-09-23,0,0,Match
335,1855-09-24,0,0,Match
336,1855-09-25,0,0,Match
337,1855-09-26,0,0,Match
338,1855-10-01,0,0,Match
339,1855-10-02,1,1,Match
340,1855-10-04,2,2,Match
341,1855-10-08,0,0,Match
342,1855-10-09,0,0,Match
343,1855-10-10,0,0,Match
344,1855-10-13,1,1,Match
345,1855-10-14,0,0,Match
346,1855-10-15,0,0,Match
347,1855-10-16,0,0,Match
348,1855-10-17,1,1,Match
349,1855-10-18,1,1,Match
350,1855-10-20,2,2,Match
351,1855-10-24,1,1,Match
352,1855-10-27,1,1,Match
353,1855-10-28,1,1,Match
354,1855-11-01,0,0,Match
355,1855-11-04,0,0,Match
356,1855-11-05,0,0,Match
357,1855-11-06,0,0,Match
358,1855-11-09,0,0,Match
359,1855-11-14,0,0,Match
360,1855-11-15,0,0,Match
361,1855-11-16,0,0,Match
362,1855-11-22,0,0,Match
363,1855-11-23,0,0,Match
364,1855-11-26,0,0,Match
365,1855-11-27,0,0,Match
366,1855-11-30,1,1,Match
367,1855-12-02,1,1,Match
368,1855-12-03,1,1,Match
369,1855-12-05,0,0,Match
370,1855-12-06,0,0,Match
371,1855-12-07,0,0,Match
372,1855-12-08,0,0,Match
373,1855-12-11,0,0,Match
374,1855-12-12,0,0,Match
375,1855-12-13,0,0,Match
376,1855-12-16,0,0,Match
377,1855-12-18,0,0,Match
378,1855-12-19,0,0,Match
379,1855-12-20,2,2,Match
380,1855-12-21,0,0,Match
381,1855-12-22,0,0,Match
382,1855-12-24,0,0,Match
383,1855-12-25,0,0,Match
384,1855-12-27,0,0,Match
385,1855-12-28,0,0,No
386,1855-12-29,0,0,Match
387,1855-12-30,0,0,Match
388,1855-12-31,0,0,Match
389,1856-01-06,0,0,Match
390,1856-01-07,0,0,Match
391,1856-01-10,0,0,Match
392,1856-01-12,0,0,Match
393,1856-01-13,0,0,Match
394,1856-01-14,0,0,Match
395,1856-01-15,0,0,Match
396,1856-01-23,0,0,Match
397,1856-01-25,0,0,Match
398,1856-01-27,0,0,Match
399,1856-01-28,0,0,Match
400,1856-01-29,0,0,Match
401,1856-02-03,0,0,Match
402,1856-02-05,0,0,Match
403,1856-02-09,1,1,Match
404,1856-02-14,0,0,No
405,1856-02-16,0,0,No
406,1856-02-23,1,1,No
407,1856-03-05,0,0,Match
408,1856-03-08,0,0,Match
409,1856-03-10,0,0,Match
410,1856-03-12,0,0,Match
411,1856-03-13,0,0,Match
412,1856-03-16,0,0,Match
413,1856-03-19,0,0,Match
414,1856-03-20,0,0,Match
415,1856-03-22,0,0,Match
416,1856-03-23,0,0,Match
417,1856-03-24,0,0,Match
418,1856-03-27,0,0,Match
419,1856-03-28,0,0,Match
420,1856-03-29,0,0,Match
421,1856-03-30,0,0,Match
422,1856-03-31,0,0,Match
423,1856-04-01,0,0,Match
424,1856-04-02,0,0,Match
425,1856-04-04,0,0,Match
426,1856-04-05,0,0,Match
427,1856-04-07,0,0,Match
428,1856-04-10,1,1,Match
429,1856-04-16,1,1,Match
430,1856-04-17,1,1,Match
431,1856-04-18,1,1,Match
432,1856-04-19,2,2,Match
433,1856-04-20,2,2,Match
434,1856-04-21,1,1,Match
435,1856-04-23,0,0,Match
436,1856-04-24,0,0,Match
437,1856-04-25,0,0,Match
438,1856-04-26,0,0,Match
439,1856-04-28,0,0,Match
440,1856-04-30,0,0,Match
441,1856-05-02,0,0,Match
442,1856-05-03,0,0,Match
443,1856-05-04,0,0,Match
444,1856-05-05,0,0,Match
445,1856-05-10,0,0,Match
446,1856-05-11,0,0,Match
447,1856-05-13,0,0,Match
448,1856-05-14,0,0,Match
449,1856-05-15,0,0,Match
450,1856-05-16,0,0,Match
451,1856-05-17,0,0,Match
452,1856-05-18,0,0,Match
453,1856-05-19,0,0,Match
454,1856-05-20,0,0,Match
455,1856-05-21,0,0,Match
456,1856-05-25,0,0,Match
457,1856-05-26,0,0,Match
458,1856-05-27,0,0,Match
459,1856-05-28,1,1,Match
460,1856-05-29,0,0,Match
461,1856-05-30,0,0,Match
462,1856-06-01,0,0,Match
463,1856-06-02,1,1,Match
464,1856-06-03,2,2,Match
465,1856-06-04,2,2,Match
466,1856-06-06,2,2,Match
467,1856-06-09,1,1,Match
468,1856-06-10,2,2,Match
469,1856-06-11,0,0,Match
470,1856-06-15,0,0,Match
471,1856-06-16,0,0,Match
472,1856-06-20,0,0,Match
473,1856-06-21,0,0,Match
474,1856-06-24,0,0,Match
475,1856-06-25,0,0,Match
476,1856-06-26,0,0,Match
477,1856-06-27,0,0,Match
478,1856-06-28,0,0,Match
479,1856-06-29,0,0,Match
480,1856-06-30,0,0,Match
481,1856-07-01,0,0,Match
482,1856-07-02,0,0,Match
483,1856-07-03,0,0,Match
484,1856-07-04,0,0,Match
485,1856-07-05,0,0,Match
486,1856-07-06,0,0,Match
487,1856-07-09,0,0,Match
488,1856-07-10,0,0,Match
489,1856-07-15,0,0,Match
490,1856-07-16,0,0,Match
491,1856-07-17,0,0,Match
492,1856-07-19,0,0,Match
493,1856-07-21,0,0,Match
494,1856-07-22,1,1,Match
495,1856-07-23,1,1,Match
496,1856-07-24,1,1,Match
497,1856-07-25,1,1,Match
498,1856-07-26,1,1,Match
499,1856-07-28,1,1,Match
500,1856-07-29,1,1,Match
501,1856-07-30,1,1,Match
502,1856-07-31,1,1,Match
503,1856-08-01,0,0,Match
504,1856-08-02,0,0,Match
505,1856-08-03,1,1,Match
506,1856-08-04,0,0,Match
507,1856-08-05,0,0,Match
508,1856-08-06,0,0,Match
509,1856-08-07,0,0,Match
510,1856-08-09,0,0,Match
511,1856-08-10,0,0,Match
512,1856-08-11,0,0,Match
513,1856-08-12,0,0,Match
514,1856-08-13,0,0,Match
515,1856-08-14,0,0,Match
516,1856-08-15,0,0,Match
517,1856-08-16,1,1,Match
518,1856-08-17,1,1,Match
519,1856-08-21,1,1,Match
520,1856-08-22,1,1,Match
521,1856-08-23,1,1,Match
522,1856-08-26,1,1,Match
523,1856-08-27,1,1,Match
524,1856-08-28,0,0,Match
525,1856-08-30,1,1,Match
526,1856-08-31,1,1,Match
527,1856-09-01,1,1,Match
528,1856-09-02,1,1,Match
529,1856-09-03,1,1,Match
530,1856-09-04,1,1,Match
531,1856-09-05,1,1,Match
532,1856-09-06,1,1,Match
533,1856-09-07,1,1,Match
534,1856-09-08,0,0,Match
535,1856-09-11,1,1,Match
536,1856-09-13,1,1,Match
537,1856-09-14,1,1,Match
538,1856-09-15,0,0,Match
539,1856-09-16,0,0,Match
540,1856-09-18,1,1,Match
541,1856-09-19,1,1,Match
542,1856-09-20,0,0,Match
543,1856-09-21,0,0,Match
544,1856-09-23,0,0,Match
545,1856-09-25,0,0,Match
546,1856-09-26,0,0,Match
547,1856-09-29,0,0,Match
548,1856-09-30,0,0,Match
549,1856-10-01,0,0,Match
550,1856-10-02,0,0,Match
551,1856-10-07,0,0,Match
552,1856-10-20,0,0,Match
553,1856-10-21,0,0,Match
554,1856-10-26,0,0,Match
555,1856-10-27,1,1,Match
556,1856-10-29,1,1,Match
557,1856-10-30,1,1,Match
558,1856-11-01,1,1,Match
559,1856-11-03,1,1,Match
560,1856-11-04,1,1,Match
561,1856-11-05,0,0,Match
562,1856-11-06,0,0,Match
563,1856-11-09,0,0,Match
564,1856-11-10,0,0,Match
565,1856-11-11,0,0,Match
566,1856-11-12,0,0,Match
567,1856-11-13,0,0,Match
568,1856-11-14,0,0,Match
569,1856-11-15,1,1,Match
570,1856-11-16,1,1,Match
571,1856-11-18,1,1,Match
572,1856-11-19,1,1,Match
573,1856-11-23,0,0,Match
574,1856-11-24,1,1,Match
575,1856-11-25,1,1,Match
576,1856-11-26,1,1,Match
577,1856-11-27,2,2,Match
578,1856-11-29,1,1,Match
579,1856-11-30,1,1,Match
580,1856-12-01,1,1,Match
581,1856-12-02,0,0,Match
582,1856-12-04,0,0,Match
583,1856-12-07,0,0,Match
584,1856-12-11,0,0,Match
585,1856-12-12,0,0,Match
586,1856-12-14,0,0,Match
587,1856-12-15,0,0,Match
588,1856-12-16,0,0,Match
589,1856-12-19,1,1,Match
590,1856-12-23,1,1,Match
591,1856-12-24,1,1,Match
592,1856-12-26,1,1,Match
593,1856-12-27,1,1,Match
594,1856-12-28,1,1,Match
595,1856-12-29,0,0,Match
596,1857-01-01,1,1,Match
597,1857-01-02,1,1,Match
598,1857-01-03,1,1,Match
599,1857-01-05,1,1,Match
600,1857-01-10,2,2,Match
601,1857-01-12,2,2,Match
602,1857-01-14,3,3,Match
603,1857-01-16,1,1,Match
604,1857-01-17,1,1,Match
605,1857-01-19,1,1,Match
606,1857-01-21,1,1,Match
607,1857-01-22,1,1,No
608,1857-01-24,1,1,Match
609,1857-01-28,1,1,Match
610,1857-01-29,1,1,Match
611,1857-01-30,0,0,Match
612,1857-01-31,0,0,Match
613,1857-02-01,0,0,Match
614,1857-02-04,1,1,Match
615,1857-02-06,1,1,Match
616,1857-02-09,1,1,Match
617,1857-02-11,1,1,Match
618,1857-02-12,2,2,Match
619,1857-02-13,1,1,Match
620,1857-02-15,2,2,Match
621,1857-02-16,2,2,Match
622,1857-02-17,1,1,Match
623,1857-02-18,0,0,Match
624,1857-02-20,0,0,Match
625,1857-02-22,0,0,Match
626,1857-02-23,0,0,Match
627,1857-02-24,0,0,Match
628,1857-02-25,0,0,Match
629,1857-02-26,0,0,Match
630,1857-02-28,0,0,Match
631,1857-03-01,0,0,Match
632,1857-03-03,0,0,Match
633,1857-03-04,0,0,Match
634,1857-03-05,1,1,Match
635,1857-03-06,1,1,Match
636,1857-03-07,0,0,Match
637,1857-03-08,0,0,Match
638,1857-03-09,0,0,Match
639,1857-03-10,0,0,Match
640,1857-03-11,0,0,Match
641,1857-03-12,0,0,Match
642,1857-03-14,0,0,Match
643,1857-03-15,1,1,Match
644,1857-03-16,1,1,Match
645,1857-03-17,1,1,Match
646,1857-03-18,1,1,Match
647,1857-03-21,0,0,Match
648,1857-03-22,0,0,Match
649,1857-03-23,0,0,Match
650,1857-03-24,0,0,Match
651,1857-03-26,0,0,Match
652,1857-03-27,0,0,Match
653,1857-03-28,0,0,Match
654,1857-03-31,1,1,Match
655,1857-04-01,2,2,Match
656,1857-04-06,1,1,Match
657,1857-04-07,1,1,Match
658,1857-04-09,1,1,Match
659,1857-04-10,1,1,Match
660,1857-04-12,2,2,Match
661,1857-04-14,0,0,Match
662,1857-04-15,0,0,Match
663,1857-04-17,0,0,Match
664,1857-04-18,0,0,Match
665,1857-04-19,0,0,Match
666,1857-04-20,0,0,Match
667,1857-04-21,0,0,Match
668,1857-04-24,0,0,Match
669,1857-04-27,0,0,Match
670,1857-04-29,1,1,Match
671,1857-04-30,1,1,Match
672,1857-05-02,1,1,Match
673,1857-05-03,1,1,Match
674,1857-05-05,1,1,Match
675,1857-05-06,1,1,Match
676,1857-05-07,1,1,Match
677,1857-05-09,2,2,Match
678,1857-05-11,2,2,Match
679,1857-05-13,1,1,Match
680,1857-05-14,3,3,Match
681,1857-05-15,2,2,Match
682,1857-05-16,4,4,Match
683,1857-05-17,3,3,Match
684,1857-05-18,5,5,Match
685,1857-05-19,3,3,Match
686,1857-05-20,3,3,Match
687,1857-05-24,4,4,Match
688,1857-05-26,1,1,Match
689,1857-05-27,1,1,Match
690,1857-05-28,1,1,Match
691,1857-05-30,1,1,Match
692,1857-06-01,2,2,Match
693,1857-06-02,3,3,Match
694,1857-06-03,3,3,Match
695,1857-06-04,2,2,Match
696,1857-06-05,2,2,Match
697,1857-06-07,2,2,Match
698,1857-06-08,1,1,Match
699,1857-06-10,0,0,Match
700,1857-06-11,0,0,Match
701,1857-06-12,0,0,Match
702,1857-06-13,0,0,Match
703,1857-06-14,1,1,Match
704,1857-06-15,2,2,Match
705,1857-06-16,0,0,Match
706,1857-06-17,0,0,Match
707,1857-06-18,0,0,Match
708,1857-06-19,0,0,Match
709,1857-06-20,0,0,Match
710,1857-06-21,0,0,Match
711,1857-06-22,0,0,Match
712,1857-06-23,1,1,Match
713,1857-06-24,1,1,Match
714,1857-06-25,1,1,Match
715,1857-06-26,1,1,Match
716,1857-06-27,1,1,Match
717,1857-06-28,1,1,Match
718,1857-06-29,2,2,Match
719,1857-07-06,2,2,Match
720,1857-07-07,2,2,Match
721,1857-07-08,3,3,Match
722,1857-07-09,2,2,Match
723,1857-07-11,1,1,Match
724,1857-07-12,1,1,Match
725,1857-07-13,3,3,Match
726,1857-07-14,2,2,Match
727,1857-07-15,0,0,Match
728,1857-07-16,0,0,Match
729,1857-07-17,1,1,Match
730,1857-07-18,1,1,Match
731,1857-07-19,1,1,Match
732,1857-07-20,1,1,Match
733,1857-07-21,1,1,Match
734,1857-07-22,1,1,Match
735,1857-07-23,1,1,Match
736,1857-07-24,1,1,Match
737,1857-07-25,2,2,Match
738,1857-07-26,2,2,Match
739,1857-07-28,0,0,Match
740,1857-07-29,0,0,Match
741,1857-07-30,0,0,Match
742,1857-07-31,0,0,Match
743,1857-08-03,0,0,Match
744,1857-08-04,0,0,Match
745,1857-08-05,0,0,Match
746,1857-08-06,0,0,Match
747,1857-08-09,0,0,Match
748,1857-08-10,0,0,Match
749,1857-08-12,2,2,Match
750,1857-08-13,2,2,Match
751,1857-08-14,2,2,Match
752,1857-08-16,2,2,Match
753,1857-08-17,2,2,Match
754,1857-08-18,2,2,Match
755,1857-08-19,3,3,Match
756,1857-08-20,0,0,Match
757,1857-08-21,0,0,Match
758,1857-08-22,1,1,Match
759,1857-08-23,1,1,Match
760,1857-08-24,1,1,Match
761,1857-08-25,2,2,Match
762,1857-08-26,3,3,Match
763,1857-08-27,3,3,Match
764,1857-08-28,2,2,Match
765,1857-08-30,2,2,Match
766,1857-08-31,2,2,Match
767,1857-09-01,2,2,Match
768,1857-09-02,3,3,Match
769,1857-09-05,3,3,Match
770,1857-09-06,3,3,Match
771,1857-09-07,3,3,Match
772,1857-09-10,4,4,Match
773,1857-09-13,4,4,Match
774,1857-09-14,4,4,Match
775,1857-09-16,4,4,Match
776,1857-09-17,4,4,Match
777,1857-09-18,3,3,Match
778,1857-09-20,3,3,Match
779,1857-09-21,2,2,Match
780,1857-09-23,1,1,Match
781,1857-09-24,2,2,Match
782,1857-09-26,2,2,Match
783,1857-09-29,1,1,Match
784,1857-09-30,2,2,Match
785,1857-10-01,1,1,Match
786,1857-10-02,2,2,Match
787,1857-10-05,2,2,Match
788,1857-10-06,2,2,Match
789,1857-10-10,5,5,Match
790,1857-10-13,4,4,Match
791,1857-10-14,3,3,Match
792,1857-10-16,3,3,Match
793,1857-10-17,2,2,Match
794,1857-10-19,3,3,Match
795,1857-10-20,3,3,Match
796,1857-10-23,2,2,Match
797,1857-10-24,1,1,Match
798,1857-10-26,2,2,Match
799,1857-10-27,4,4,Match
800,1857-10-28,4,4,Match
801,1857-10-30,4,4,Match
802,1857-11-01,3,3,Match
803,1857-11-08,2,2,Match
804,1857-11-09,1,1,Match
805,1857-11-11,1,1,Match
806,1857-11-15,3,3,Match
807,1857-11-18,4,4,Match
808,1857-11-19,4,4,Match
809,1857-11-22,2,2,Match
810,1857-11-25,1,1,Match
811,1857-11-27,1,1,Match
812,1857-11-28,1,1,Match
813,1857-12-04,2,2,Match
814,1857-12-05,2,2,Match
815,1857-12-08,2,2,Match
816,1857-12-11,1,1,Match
817,1857-12-19,5,5,Match
818,1857-12-23,3,3,Match
819,1857-12-29,1,1,No
820,1857-12-31,1,1,Match
821,1858-01-04,4,4,Match
822,1858-01-09,3,3,Match
823,1858-01-11,3,3,Match
824,1858-01-12,2,2,Match
825,1858-01-13,3,3,Match
826,1858-01-14,2,2,Match
827,1858-01-17,0,0,Match
828,1858-01-18,1,1,Match
829,1858-01-19,3,3,Match
830,1858-01-21,1,1,Match
831,1858-01-22,1,1,Match
832,1858-01-23,1,1,Match
833,1858-01-24,2,2,Match
834,1858-01-25,2,2,Match
835,1858-01-26,2,2,Match
836,1858-01-27,2,2,Match
837,1858-01-28,2,2,Match
838,1858-01-31,4,4,Match
839,1858-02-01,3,3,Match
840,1858-02-05,2,2,Match
841,1858-02-08,1,1,Match
842,1858-02-09,2,2,Match
843,1858-02-18,2,2,Match
844,1858-02-19,4,4,Match
845,1858-02-22,2,2,Match
846,1858-02-28,4,4,Match
847,1858-03-04,5,5,Match
848,1858-03-06,8,8,Match
849,1858-03-07,8,8,Match
850,1858-03-08,5,5,Match
851,1858-03-10,4,4,Match
852,1858-03-11,3,3,Match
853,1858-03-12,2,2,Match
854,1858-03-15,2,2,Match
855,1858-03-16,4,4,Match
856,1858-03-19,3,3,Match
857,1858-03-20,5,5,Match
858,1858-03-21,5,5,Match
859,1858-03-22,5,5,Match
860,1858-03-23,4,4,Match
861,1858-03-24,3,3,Match
862,1858-03-26,3,3,Match
863,1858-03-27,1,1,Match
864,1858-03-28,1,1,Match
865,1858-03-29,1,1,Match
866,1858-04-04,2,2,Match
867,1858-04-11,2,2,Match
868,1858-04-12,2,2,Match
869,1858-04-15,3,3,Match
870,1858-04-16,4,4,Match
871,1858-04-18,3,3,Match
872,1858-04-19,4,4,Match
873,1858-04-20,3,3,Match
874,1858-04-21,3,3,Match
875,1858-04-22,3,3,Match
876,1858-04-24,2,2,Match
877,1858-04-25,2,2,Match
878,1858-04-26,2,2,Match
879,1858-04-28,4,4,Match
880,1858-05-03,3,3,Match
881,1858-05-05,2,2,Match
882,1858-05-07,2,2,Match
883,1858-05-09,1,1,Match
884,1858-05-10,2,2,Match
885,1858-05-13,1,1,Match
886,1858-05-16,2,2,Match
887,1858-05-18,3,3,Match
888,1858-05-19,4,4,Match
889,1858-05-21,2,2,Match
890,1858-05-23,2,2,Match
891,1858-05-26,5,5,Match
892,1858-05-29,5,5,Match
893,1858-05-30,3,3,Match
894,1858-05-31,4,4,Match
895,1858-06-03,3,3,Match
896,1858-06-04,3,3,Match
897,1858-06-06,2,2,Match
898,1858-06-07,2,2,Match
899,1858-06-08,3,3,Match
900,1858-06-09,2,2,Match
901,1858-06-12,1,1,Match
902,1858-06-13,1,1,Match
903,1858-06-14,3,3,Match
904,1858-06-15,3,3,Match
905,1858-06-16,3,3,Match
906,1858-06-19,3,3,Match
907,1858-06-21,6,6,Match
908,1858-06-22,6,6,Match
909,1858-06-23,3,3,Match
910,1858-06-25,4,4,Match
911,1858-06-26,4,4,Match
912,1858-06-27,4,4,Match
913,1858-06-29,6,6,Match
914,1858-06-30,5,5,Match
915,1858-07-01,5,5,Match
916,1858-07-02,5,5,Match
917,1858-07-04,6,6,Match
918,1858-07-06,4,4,Match
919,1858-07-08,4,4,Match
920,1858-07-11,4,4,Match
921,1858-07-12,4,4,Match
922,1858-07-14,3,3,Match
923,1858-07-15,4,4,Match
924,1858-07-17,3,3,Match
925,1858-07-20,3,3,Match
926,1858-07-25,4,4,Match
927,1858-08-01,2,2,Match
928,1858-08-04,2,2,Match
929,1858-08-07,3,3,Match
930,1858-08-08,2,2,Match
931,1858-08-15,2,2,Match
932,1858-08-19,6,6,Match
933,1858-08-22,3,3,Match
934,1858-08-23,4,4,Match
935,1858-08-26,5,5,Match
936,1858-09-05,5,5,Match
937,1858-09-08,6,6,Match
938,1858-09-12,6,6,Match
939,1858-09-15,6,6,Match
940,1858-09-24,3,3,Match
941,1858-09-26,3,3,Match
942,1858-10-01,5,5,Match
943,1858-10-03,5,5,No
944,1858-10-10,4,4,Match
945,1858-10-17,4,4,Match
946,1858-10-21,5,5,Match
947,1858-10-29,5,5,No
948,1858-10-31,4,4,Match
949,1858-11-07,4,4,Match
950,1858-11-11,5,5,Match
951,1858-11-12,4,4,Match
952,1858-11-21,4,4,Match
953,1858-11-28,5,5,Match
954,1858-12-05,5,5,Match
955,1858-12-19,4,4,Match
956,1858-12-22,4,4,Match
957,1858-12-26,3,3,Match
958,1858-12-27,5,5,Match
959,1859-01-02,7,7,Match
960,1859-01-09,5,5,Match
961,1859-01-14,5,5,Match
962,1859-01-16,7,7,Match
963,1859-01-20,6,6,Match
964,1859-02-03,7,7,Match
965,1859-02-24,6,6,Match
966,1859-03-03,4,4,Match
967,1859-03-06,5,5,Match
968,1859-03-08,4,4,Match
969,1859-03-09,6,6,Match
970,1859-03-10,6,6,Match
971,1859-03-11,5,5,Match
972,1859-03-18,6,6,Match
973,1859-03-19,6,6,Match
974,1859-03-20,7,7,Match
975,1859-03-22,5,5,Match
976,1859-03-31,6,6,Match
977,1859-04-01,7,7,Match
978,1859-04-03,4,4,Match
979,1859-04-07,3,3,Match
980,1859-04-21,4,4,Match
981,1859-05-05,6,6,Match
982,1859-05-08,8,8,Match
983,1859-05-12,7,7,Match
984,1859-05-22,3,3,Match
985,1859-05-26,6,6,No
986,1859-06-05,7,7,Match
987,1859-06-09,7,7,Match
988,1859-06-12,9,9,Match
989,1859-06-16,6,6,Match
990,1859-06-20,7,7,Match
991,1859-06-23,7,7,Match
992,1859-06-26,6,6,Match
993,1859-07-03,6,6,Match
994,1859-07-07,4,4,Match
995,1859-07-08,5,5,Match
996,1859-07-10,7,7,Match
997,1859-07-17,9,9,Match
998,1859-07-21,6,6,Match
999,1859-07-24,7,7,Match
1000,1859-07-28,7,7,Match
1001,1859-07-31,6,6,Match
1002,1859-08-04,6,6,Match
1003,1859-08-11,4,4,Match
1004,1859-08-14,7,7,Match
1005,1859-08-18,7,7,Match
1006,1859-08-21,10,10,Match
1007,1859-08-25,8,8,Match
1008,1859-08-28,5,5,Match
1009,1859-09-01,6,6,Match
1010,1859-09-11,8,8,No
1011,1859-09-15,6,6,Match
1012,1859-09-18,8,8,Match
1013,1859-09-29,8,8,Match
1014,1859-10-06,9,9,Match
1015,1859-10-09,9,9,Match
1016,1859-10-20,8,8,Match
1017,1859-11-03,8,8,Match
1018,1859-11-10,9,9,Match
1019,1859-11-13,10,10,Match
1020,1859-11-17,7,7,Match
1021,1859-11-20,9,9,Match
1022,1859-11-24,8,8,No
1023,1859-11-27,5,5,Match
1024,1859-12-11,6,6,Match
1025,1859-12-15,7,7,Match
1026,1859-12-18,7,7,Match
1027,1859-12-22,5,5,Match
1028,1859-12-27,5,5,Match
1029,1860-01-02,8,8,Match
1030,1860-01-07,6,6,Match
1031,1860-01-11,5,5,Match
1032,1860-01-16,5,5,Match
1033,1860-01-17,6,6,Match
1034,1860-01-19,6,6,Match
1035,1860-01-22,5,5,Match
1036,1860-01-23,8,8,Match
1037,1860-01-24,7,7,Match
1038,1860-01-28,6,6,Match
1039,1860-01-30,7,7,Match
1040,1860-02-01,7,7,Match
1041,1860-02-02,8,8,Match
1042,1860-02-06,8,8,Match
1043,1860-02-09,6,6,Match
1044,1860-02-12,4,4,Match
1045,1860-02-13,5,5,Match
1046,1860-02-15,6,6,Match
1047,1860-02-17,4,4,Match
1048,1860-02-20,5,5,Match
1049,1860-02-22,4,4,Match
1050,1860-02-23,3,3,Match
1051,1860-02-24,4,4,Match
1052,1860-02-27,6,6,Match
1053,1860-02-29,5,5,Match
1054,1860-03-01,7,7,Match
1055,1860-03-02,6,6,Match
1056,1860-03-05,7,7,Match
1057,1860-03-06,8,8,Match
1058,1860-03-08,11,11,Match
1059,1860-03-10,8,8,Match
1060,1860-03-13,7,7,Match
1061,1860-03-15,7,7,Match
1062,1860-03-18,6,6,Match
1063,1860-03-22,5,5,Match
1064,1860-03-24,7,7,Match
1065,1860-03-25,9,9,Match
1066,1860-03-26,9,9,Match
1067,1860-03-29,7,7,Match
1068,1860-04-01,6,6,Match
1069,1860-04-03,5,5,Match
1070,1860-04-04,7,7,Match
1071,1860-04-06,4,4,Match
1072,1860-04-07,5,5,Match
1073,1860-04-09,6,6,Match
1074,1860-04-10,6,6,Match
1075,1860-04-15,6,6,Match
1076,1860-04-16,7,7,Match
1077,1860-04-17,5,5,Match
1078,1860-04-18,6,6,Match
1079,1860-04-21,6,6,Match
1080,1860-04-22,3,3,Match
1081,1860-04-25,5,5,Match
1082,1860-04-28,2,2,Match
1083,1860-04-29,4,4,Match
1084,1860-04-30,4,4,Match
1085,1860-05-01,6,6,Match
1086,1860-05-02,6,6,Match
1087,1860-05-03,7,7,Match
1088,1860-05-04,6,6,Match
1089,1860-05-05,9,9,Match
1090,1860-05-06,8,8,Match
1091,1860-05-07,8,8,Match
1092,1860-05-09,8,8,Match
1093,1860-05-13,4,4,Match
1094,1860-05-15,7,7,Match
1095,1860-05-20,6,6,Match
1096,1860-05-21,8,8,Match
1097,1860-05-22,4,4,Match
1098,1860-05-23,10,10,Match
1099,1860-05-24,9,9,Match
1100,1860-05-27,7,7,Match
1101,1860-05-30,6,6,Match
1102,1860-06-05,6,6,Match
1103,1860-06-06,6,6,Match
1104,1860-06-08,5,5,Match
1105,1860-06-10,5,5,Match
1106,1860-06-11,6,6,Match
1107,1860-06-14,8,8,Match
1108,1860-06-18,6,6,Match
1109,1860-06-22,2,2,Match
1110,1860-06-25,6,6,Match
1111,1860-06-26,9,9,Match
1112,1860-07-01,10,10,Match
1113,1860-07-03,8,8,Match
1114,1860-07-04,9,9,Match
1115,1860-07-06,9,9,Match
1116,1860-07-08,6,6,Match
1117,1860-07-09,7,7,Match
1118,1860-07-11,7,7,Match
1119,1860-07-12,3,3,Match
1120,1860-07-13,4,4,Match
1121,1860-07-17,5,5,Match
1122,1860-07-18,7,7,Match
1123,1860-07-19,7,7,Match
1124,1860-07-20,7,7,Match
1125,1860-07-22,12,12,Match
1126,1860-07-24,12,12,Match
1127,1860-07-25,11,11,Match
1128,1860-07-30,10,10,Match
1129,1860-08-01,7,7,Match
1130,1860-08-04,6,6,Match
1131,1860-08-05,5,5,Match
1132,1860-08-07,9,9,Match
1133,1860-08-09,9,9,Match
1134,1860-08-10,8,8,Match
1135,1860-08-11,9,9,Match
1136,1860-08-14,7,7,Match
1137,1860-08-17,8,8,Match
1138,1860-08-20,5,5,Match
1139,1860-08-21,5,5,Match
1140,1860-08-26,8,8,Match
1141,1860-08-27,7,7,Match
1142,1860-08-28,6,6,Match
1143,1860-08-29,6,6,Match
1144,1860-08-30,6,6,Match
1145,1860-08-31,7,7,Match
1146,1860-09-01,7,7,Match
1147,1860-09-02,8,8,Match
1148,1860-09-03,8,8,Match
1149,1860-09-04,6,6,Match
1150,1860-09-05,9,9,Match
1151,1860-09-07,9,9,Match
1152,1860-09-11,5,5,No
1153,1860-09-12,5,5,Match
1154,1860-09-13,5,5,Match
1155,1860-09-14,7,7,Match
1156,1860-09-15,8,8,Match
1157,1860-09-21,9,9,Match
1158,1860-09-24,6,6,Match
1159,1860-09-30,8,8,Match
1160,1860-10-02,7,7,Match
1161,1860-10-03,7,7,Match
1162,1860-10-04,8,8,Match
1163,1860-10-06,8,8,Match
1164,1860-10-08,6,6,Match
1165,1860-10-09,5,5,Match
1166,1860-10-12,6,6,Match
1167,1860-10-14,6,6,Match
1168,1860-10-16,6,6,Match
1169,1860-10-17,4,4,Match
1170,1860-10-19,6,6,Match
1171,1860-10-20,4,4,Match
1172,1860-10-22,4,4,Match
1173,1860-10-24,7,7,Match
1174,1860-10-28,5,5,Match
1175,1860-10-29,5,5,Match
1176,1860-10-30,6,6,Match
1177,1860-11-01,7,7,Match
1178,1860-11-02,5,5,Match
1179,1860-11-03,6,6,Match
1180,1860-11-04,6,6,Match
1181,1860-11-05,9,9,Match
1182,1860-11-09,8,8,Match
1183,1860-11-11,7,7,Match
1184,1860-11-15,6,6,Match
1185,1860-11-16,6,6,Match
1186,1860-11-18,6,6,Match
1187,1860-11-19,5,5,Match
1188,1860-11-22,6,6,Match
1189,1860-11-27,10,10,Match
1190,1860-11-28,8,8,Match
1191,1860-12-01,9,9,Match
1192,1860-12-02,12,12,Match
1193,1860-12-09,9,9,Match
1194,1860-12-10,9,9,Match
1195,1860-12-15,6,6,Match
1196,1860-12-17,6,6,Match
1197,1860-12-18,6,6,Match
1198,1860-12-19,9,9,Match
1199,1860-12-20,7,7,Match
1200,1860-12-24,8,8,Match
1201,1860-12-26,8,8,Match
1202,1861-01-02,7,7,Match
1203,1861-01-03,7,7,Match
1204,1861-01-04,8,8,Match
1205,1861-01-06,5,5,Match
1206,1861-01-07,6,6,Match
1207,1861-01-08,4,4,Match
1208,1861-01-09,5,5,Match
1209,1861-01-16,4,4,Match
1210,1861-01-26,5,5,Match
1211,1861-01-27,5,5,Match
1212,1861-01-28,5,5,Match
1213,1861-01-29,5,5,Match
1214,1861-01-31,5,5,Match
1215,1861-02-02,2,2,Match
1216,1861-02-04,1,1,Match
1217,1861-02-07,4,4,Match
1218,1861-02-10,5,5,Match
1219,1861-02-12,6,6,Match
1220,1861-02-17,8,8,Match
1221,1861-02-26,4,4,Match
1222,1861-02-27,4,4,Match
1223,1861-02-28,8,8,Match
1224,1861-03-03,6,6,Match
1225,1861-03-04,5,5,Match
1226,1861-03-07,4,4,Match
1227,1861-03-09,5,5,Match
1228,1861-03-10,7,7,Match
1229,1861-03-11,7,7,Match
1230,1861-03-12,6,6,Match
1231,1861-03-13,6,6,Match
1232,1861-03-14,7,7,Match
1233,1861-03-15,7,7,Match
1234,1861-03-18,6,6,Match
1235,1861-03-21,7,7,Match
1236,1861-03-22,8,8,Match
1237,1861-03-23,5,5,Match
1238,1861-03-24,5,5,Match


==> teague_cv_missed_rows.csv <==
,Date,Groups_Teague,Spot_cv,Group_cv,_merge (left_only=Present in Teague; right_only= Present in CV)
78,1854-06-01,1,,,left_only
149,1854-10-19,0,,,left_only
210,1855-03-31,0,,,left_only
211,1855-04-02,2,,,left_only
257,1855-06-18,0,,,left_only
305,1855-08-15,0,,,left_only
607,1857-01-22,1,,,left_only
794,1857-10-19,3,,,left_only
808,1857-11-19,4,,,left_only
824,1858-01-12,2,,,left_only
826,1858-01-14,2,,,left_only
827,1858-01-17,0,,,left_only
828,1858-01-18,1,,,left_only
829,1858-01-19,3,,,left_only
952,1858-11-21,4,,,left_only
953,1858-11-28,5,,,left_only
958,1858-12-27,5,,,left_only
990,1859-06-20,7,,,left_only
1019,1859-11-13,10,,,left_only
1034,1860-01-19,6,,,left_only
1114,1860-07-04,9,,,left_only
1170,1860-10-19,6,,,left_only
1187,1860-11-19,5,,,left_only
,,,,,
1239,1855-02-18,,1,1,right_only
1240,1855-03-11,,0,0,right_only
1241,1856-01-02,,0,0,right_only
1242,1856-02-24,,0,0,right_only
1243,1856-02-26,,0,0,right_only
1244,1856-02-29,,0,0,right_only
1245,1857-01-23,,1,1,right_only
1246,1858-01-01,,20,6,right_only
1247,1858-11-02,,14,8,right_only
1248,1858-12-02,,8,6,right_only
1249,1859-06-30,,10,7,right_only
1250,1859-11-01,,13,10,right_only
1251,1860-01-01,,8,6,right_only
1252,1860-10-01,,13,6,right_only


==> teague_cv_missed_rows_updated.csv <==
,Date,count_x,nunique_x,count_y,nunique_y,_merge
35,1854-02-22,1.0,1.0,,,left_only
191,1855-02-18,1.0,1.0,,,left_only
194,1855-02-27,1.0,1.0,,,left_only
210,1855-04-01,0.0,0.0,,,left_only
304,1855-08-14,0.0,0.0,,,left_only
388,1856-01-02,0.0,0.0,,,left_only
407,1856-02-24,0.0,0.0,,,left_only
408,1856-02-26,0.0,0.0,,,left_only
409,1856-02-29,0.0,0.0,,,left_only
610,1857-01-23,1.0,1.0,,,left_only
1238,1854-06-01,,,1.0,1.0,right_only
1239,1854-10-19,,,0.0,0.0,right_only
1240,1855-02-24,,,1.0,1.0,right_only
1241,1855-03-31,,,0.0,0.0,right_only
1242,1855-06-18,,,0.0,0.0,right_only
1243,1855-08-15,,,0.0,0.0,right_only
1244,1857-01-22,,,1.0,1.0,right_only
1245,1857-10-19,,,3.0,3.0,right_only
1246,1857-11-19,,,4.0,4.0,right_only
1247,1860-07-04,,,9.0,9.0,right_only
1248,1860-11-19,,,5.0,5.0,right_only

